Multiple Instance Learning for Malware Classification

This work addresses classification of unknown binaries executed in sandbox by modeling their interaction with system resources (files, mutexes, registry keys and communication with servers over the network) and error messages provided by the operating system, using vocabulary-based method from the multiple instance learning paradigm. It introduces similarities suitable for individual resource types that combined with an approximative clustering method efficiently group the system resources and define features directly from data. This approach effectively removes randomization often employed by malware authors and projects samples into low-dimensional feature space suitable for common classifiers. An extensive comparison to the state of the art on a large corpus of binaries demonstrates that the proposed solution achieves superior results using only a fraction of training samples. Moreover, it makes use of a source of information different than most of the prior art, which increases the diversity of tools detecting the malware, hence making detection evasion more difficult.

==> figs/C.dat <==
1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	3	0	0	0	0	4	0	0	0	2	1	0	0	0	0	0	0	0	0	73	0	0	0	7	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	6	0	0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	4
0	385	0	0	0	0	0	0	147	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	2	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	34	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	109	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	4	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2	0	0	2	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	2	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2	0	0	5	0	0	0	0	0	0	0	0	0	1	9	1	0	0
0	0	0	155	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	3	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	27	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	43	0	0	0	0	0	0	0	0	0	0	0	0	4	0	0	0	0
0	0	0	0	68	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	6	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	5	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	138	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	18	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	150	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	3	0	286	0	0	0	0	0	3	0	10	0	0	0	0	0	11	0	0	0	16	0	2	1	0	0	0	0	0	0	0	0	74	0	0	0	0	44	0	0	0	0	0	0	0	0	0	0	0	0	0	72	0	0	12	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2	0	0	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	4	0	0	5	0	0	0	0	0	0	0	0	0	0	0	0	1	2	0	0	3
0	0	0	0	0	0	0	50	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	7	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	4
0	20	0	0	0	0	0	0	158	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	22	0	0	1	2	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	1	3	0	2	0	0	1	0	22	0	0	0	0	0	1	0	1	0	5	0	1	1	0	0	0	0	0	0	0	0	4	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	28	0	0	1	2	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	4	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	3
0	0	0	0	0	0	0	0	0	0	228	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	11	0	0	0	0	0	0	0	0	15	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	1	0	0	0	0	0	1	1	152	5	63	0	0	4	0	0	0	0	0	0	0	0	2	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	2	0	0	0	0	0	0	0	0	76	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	5	0	0	3	0	0	1	0	0	0	0	4	0	0	30	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2
0	0	0	0	0	0	1	0	0	0	0	0	2	40	31	0	0	0	0	2	0	0	0	0	25	0	0	0	0	0	0	0	0	0	0	0	3	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	42	0	0	0	0	0	0	0	0	1	0	0	1	0	0	0	0	0	1	0	1	0	0	0	1	0	0	0	0	0	0	2	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
0	0	0	0	0	0	0	0	0	1	0	0	8	2	4689	0	0	1	0	0	0	10	0	0	2	0	2	22	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	144	0	0	0	0	0	0	0	0	0	0	0	7	1	0	0	0	0	2	0	1	0	0	0	0	15	0	0	0	0	0	0	0	3	3	0	0	0	0	0	0	0	0	0	0	1	0	0	4	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	3
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	50	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	9	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	57	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	3	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2	0	0	0	0	0	0	0	0	0	0	0	0	2	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	12	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	6	0	0	0	0	16	0	0	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	14	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	6	0	0	0	0	0	0	0	0	1	0	0	2	0	1	0	0	0
0	0	0	0	0	0	2	0	0	0	0	0	0	0	0	0	8	0	10829	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	3	0	0	0	0	0	0	0	0	0	9	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	8	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	2	0	0	0	0	0	0	0	0	0	0	0	0	1	2	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	23	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	6	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	4	0	0	0	0	0	0	0	0	0	0	0	0	0	27	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	2	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	3
0	0	0	0	0	0	0	0	0	0	0	0	0	0	45	2	0	0	0	0	0	10	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	22	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	140	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	6	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	3	0	0	0	0	0	0	0	8	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	3	0	0	0	0	0	0	0	0	23	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	1	0	4	0	0	0	0	0	1	0	9	0	0	0	0	0	0	0	0	0	1933	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	2	0	0	0	0	0	0	0	0	59	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	3	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	36	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	5	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	76	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	0	0	1	0	0	0	0	0	0	0	2	2	3	0	0	0	0	0	0	0	0	0	8	0	123	0	0	1	0	0	0	0	0	0	1	2	0	0	0	0	0	0	0	0	3	0	0	0	0	0	0	0	0	58	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	265	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	3
0	0	0	0	0	0	0	0	0	0	0	0	2	0	20	0	0	0	0	0	0	0	0	0	0	0	0	4	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	6	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	73	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	20
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	342	0	0	0	0	0	0	0	0	0	0	0	0	0	0	8	0	0	0	0	0	0	0	0	0	0	195	0	0	0	0	14	0	0	0	0	0	0	0	0	0	0	0	0	0	17	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	469	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	4	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	163	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	21	0	0	0	0	40	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	8	0	0
0	0	0	1	0	0	1	0	0	0	0	0	0	0	2	0	0	0	116	0	0	1	0	0	1	0	2	0	0	0	0	0	0	2	0	0	3	2	0	0	0	6	0	1	0	0	0	1	0	0	0	1	0	0	0	19	0	0	2	0	0	0	0	0	0	0	0	0	2	0	0	0	0	1	0	0	0	0	0	0	6	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	2	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	13
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	31	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	211	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	31	0	0	1	0	0	0	0	1	0	0	0	2	0	1	0	0	0	2	0	6	1	0	5	0	0	0	1	0	0	894	1	0	0	0	5	0	0	0	0	0	0	0	0	0	0	0	0	0	59	1	0	2	0	1	0	0	0	0	0	0	0	2	0	0	0	0	0	0	0	0	0	1	0	7	0	0	0	0	0	0	0	2	0	0	0	0	0	3	0	0	0	0	0	3	0	0	42	0	2	0	1	1	0	0	0	2	0	0	0	3	18	0	0	13
0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	3	5	0	0	0	0	5	0	0	0	0	593	0	0	0	3	0	0	0	2	3	0	0	0	0	0	0	0	0	33	0	0	0	0	0	0	29	0	0	4	0	0	0	0	0	0	0	0	0	0	0	6	0	0	17	0	0	2	0	0	0	0	4	0	0	6	0	0	0	0	0	0	0	0	0	0	0	32	0	0	1	1	5	0	0	0	0	0	0	0	0	8	53	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	64	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
2	0	0	0	0	0	0	0	0	0	0	5	0	0	0	0	0	0	0	0	0	0	0	0	0	0	5	0	0	0	0	0	0	0	0	0	0	0	0	6	0	0	0	0	0	0	7	0	0	0	0	0	0	0	0	48	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	3	0	51	0	0	0	0	0	0	1	2	0	0	1	0	0	0	0	0	0	0	0	0	0	0	3	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	2
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	10	0	0	0	0	0	0	0	0	0	0	0	0	0	0	4	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	3	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	14	6	0	1	0	0	0	0	6	0	2	4	3	0	1	0	0	0	4	0	0	0	0	0	0	1	0	2	0	0	5	0	0	0	0	5435	0	0	0	1	0	0	0	0	0	0	0	0	0	40	2	2	7	0	10	0	0	0	0	2	0	0	0	0	0	0	3	0	0	0	4	0	0	0	0	0	0	0	0	0	0	0	2	0	0	0	0	1	1	1	0	4	0	0	5	0	0	3	1	4	1	0	0	0	0	0	1	0	0	0	4	4	0	0	15
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	78	0	0	0	0	0	0	0	0	0	0	0	0	3	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	37	0	0	0	0	0	0	0	0	0	0	0	0	42	0	0	0	0	0	0	0	0	0	3	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	5	0	0	0	0	0	0	0	0	0	0	0	0	0	0	47	0	0	0	0	0	0	0	0	0	0	2	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	3	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	67	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	12	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	2	1	0	0	0	0	0	0	0	0	0	0	0	0	3	0	1	4	0	0	0	0	0	0	0	0	0	3	0	0	0	0	0	0	0	0	2138	0	0	0	0	0	0	0	0	48	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	37	0	1	0	2	1	0	0	0	0	0	0	0	0	0	4	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	3	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	52	0	0	0	0	0	0	0	3	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	62	0	0	0	0	0	0	78	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	3	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	126	0	0	0	0	0	6	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	2	0	0	0	0	0	0	0	0	0	0	2	0	0	0	3	0	0	0	0	0	0	0	0	1021	0	0	0	0	21	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0
0	0	0	0	0	0	0	3	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	64	0	0	0	2	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	555	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	29	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	3	105	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2	5	0	2	1	1	11	0	33	10	0	3	3	1	42	3	0	1	5	1	0	2	0	0	12	0	79	5	0	58	0	0	0	0	0	0	2	7	1	0	0	0	0	0	1	0	8	7	2	0	0	0	0	0	0	37802	0	0	1	14	7	12	3	0	0	0	0	0	4	0	0	19	0	5	18	0	0	1	0	0	161	11	0	0	5	0	13	0	6	0	0	0	0	0	0	0	0	0	0	0	0	0	0	454	0	0	0	4	8	0	0	0	1	0	1	1	1	8	1	0	5
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	45	0	0	0	0	0	0	0	0	0	0	0	1	63	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2	0	91	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	7	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	8	0	0	43	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2	0	0	66	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	7
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	199	0	0	0	406	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	9	0	0	0	0	0	0	19
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	135	0	0	0	0	0	1	0	0	0	0	20	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	48	0	0	0	0	353	0	0	0	0	0	0	0	0	0	0	0	1	0	350	0	0	0	0	0	4	0	0	0	0	0	0	0	2	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2	0	0	0	0	1	0	2	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	9	0	0	0	0	0	54	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	6	0	0	0	0	0	3	0	0	0	0	88	0	0	0	0	0	0	0	0	3	0	0	0	0	0	0	0	0	18	0	0	0	0	0	0	60	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	24	1	0	4	0	0	0	0	0	0	0	3	0	0	0	0	0	0	0	0	0	0	0	11	0	0	0	0	0	0	0	0	0	0	0	0	0	0	7	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	166	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	3	0	0	0	0	0	0	0	0	0	0	3	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	23	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	0	5	0	15	0	0	0	0	0	6	0	0	0	9	5	0	0	0	0	0	0	0	0	11	0	0	0	0	0	0	0	0	0	0	1	2	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2	0	0	0	1	0	1	0	0	0	0	0	0	1	0	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	1	0	0	0	0	13	0	0	0	0	0	2	0	0	0	0	0	0	0	26	0	0	0	17	4	0	0	0	0	0	0	0	0	2	0	0	0	0	0	0	0	0	0	0	2	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	2	0	0	29	0	0	0	0	0	1	0	0	0	0	0	7	0	3
0	0	0	0	0	0	0	0	0	0	0	0	0	0	14	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	5	0	0	0	0	0	0	0	0	0	0	0	33	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	1	0	0	5	0	0	0	0	4	0	0	0	0	0	0	1	0	0	0	0	0	2	0	0	0	0	0	0	0	0	3	0	0	0	0	5	0	0	0	0	0	0	0	1	0	0	0	0	0	34	0	0	0	0	0	0	0	0	0	0	0	0	5	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	3	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	4
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2	0	0	0	0	0	0	0	0	0	0	0	0	0	103	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	13	0	0	0	0	0	0	0	0	0	0	0	0	0	0	55	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	17	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	54	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	196	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	5	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	10	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	3	0	0	1	0	0	2	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	18	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	563	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	6	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	50	0	0	0	0	110	0	0	0	0	0	0	0	0	0	0	0	0	0	2849	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	2	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	6	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	45	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	3	0	0	0	0	0	0	1	1	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	3	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	81	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	5	0	0	0	0	0	0	0	0	0	2	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	3	0	0	0	0	0	0	0	0	2	0	0	0	0	0	0	0	0	6	0	0	0	0	0	0	0	0	3	0	0	0	0	0	0	0	0	0	0	0	0	91	0	0	1	0	0	0	0	0	0	0	0	2	0	0	0	0	0	0	0	0	0	0	0	0	0	6	0	0	0	0	4	0	0	0	0	0	0	0	0	0	2	0	0
0	0	0	0	0	0	1	0	0	0	0	3	0	0	0	0	0	0	0	0	0	0	0	0	0	1	5	1	0	0	0	0	0	0	0	0	0	1	0	5	0	0	0	0	0	0	3	1	0	0	0	0	0	0	0	70	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	52	0	38	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	6	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	30	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	17	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	35	0	0	0	0	0	0	0	0	0	0	5	0	0	0	1	0	3	0	0	0	0	0	0	0	0	0	0	0	33	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	417	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	9	0	0	0	1	0	0	0	0	0	0	0	0	0	2	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	3	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	63	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	10	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	3	0	0	0	0	49	0	0	0	0	2	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	4	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	12	0	0	0	0	0	0	0	0	2	0	0	0	0	0	0	0	0	32	0	0	0	0	0	0	4	0	1	2	0	0	0	0	0	0	0	0	0	0	0	0	0	0	5	0	0	32	0	0	2	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	14	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	406	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	128	19	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	33	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	25	19	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	4	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	3	1	6	0	0	0	0	0	0	0	0	0	14	0	1	2	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	162	0	0	2	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2	0	0	56	0	0	3	0	0	0	0	0	0	0	0	0	0	1	0	0	31	0	0	0	3	0	0	0	0	0	0	0	1	0	1	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	40	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	3	0	0	0	0	0	0	267	0	0	0	0	0	0	3	0	0	0	0	0	0	0	0	1	0	0	3	0	18	0	0	0	0	0	0	0	0	4	0	0	0
0	0	0	2	0	0	0	1	0	5	4	0	0	1	29	0	0	1	36	0	2	6	1	0	1	0	1	0	0	0	0	0	1	0	0	0	10	21	11	0	0	7	0	0	0	14	1	0	0	0	0	7	0	0	0	75	0	0	0	0	4	0	0	0	0	6	0	0	2	0	0	0	0	0	0	0	1	2	0	0	5	0	0	0	0	0	0	2	23	0	0	0	0	0	0	0	0	0	0	0	0	0	0	10	0	1	1	0	0	0	0	0	4	0	1	0	2	1	3	0	20
0	0	0	0	0	0	0	0	0	0	0	0	0	0	8	0	0	0	0	0	0	0	0	0	2	0	0	3	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	6	0	0	19	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	233	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	223	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	8	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	18	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	9	0	0	0	0	0	0	12	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	3	0	0	0	0	0	0	0	0	0	0	10	0	0	0	1	0	0	0	0	3	0	0	4	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2	0	0
0	0	0	0	0	0	0	0	0	0	0	0	10	0	0	0	0	5	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	12	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2	0	0	0	0	0	0	0	0	0	0	3	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	35	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	57	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	2	0	0	0	0	0	0	0	0	0	0	0	0	3	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	121	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	2	0	0	0	0	0	0	2	3	0	0	0	0	1	0	74	0	1	0	0	0	0	0	0	25	0	0	0	5	2	0	0	0	0	0	0	0	0	2	0	0	2
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	3	0	0	18	0	1	0	2	0	1	0	0	0	0	0	0	0	0	0	0	0	19	0	0	0	0	1	0	2	0	0	3	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	2	0	0	0	0	0	0	1202	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	2	0	0	3	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	17	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	191	0	0	0	0	0	0	3	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	23	0	0	0	0	0	0	0	0	0	0	0	0	0	8	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	187	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	5	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	3	0	0	0	0	0	0	0	114	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	6	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	41	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	1	0	0	1	0	0	0	0	3	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	11	1	0	0	0	8	0	0	0	0	0	0	0	0	0	0	0	0	0	11	0	0	0	0	0	0	0	0	0	0	0	0	22	0	0	0	0	2	0	0	0	0	1	0	2	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	16	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	4
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	19	0	3	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	431	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	2	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	4	0	0	0	0	0	0	0	0	7	0	0	0	0	0	0	0	0	56	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	3	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1129	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	2	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	5	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	54	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	171	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2331	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0
0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	75	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	4	0	0	0	1	0	0	0	0	0	0	0	0	0	10	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2685	0	0	0	0	0	0	0	0	0	3	8	0	0	0
0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	25	0	0	0	1006	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	16	0	0	0	0	0	0	0	0	2	5	0	0	0	1	0	0	0	0	5	0	0	0	0	0	0	0	0	84	0	0	0	1	0	0	2	0	0	0	0	0	0	0	0	0	0	0	0	0	0	10	0	0	0	0	0	0	0	0	0	2	0	0	0	0	0	0	3	0	0	0	0	0	0	1	0	32	0	0	0	0	432	0	0	0	0	0	0	1	0	4	0	0	0
0	0	0	2	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	8	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	66	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	1	0	0	0	0	0	6	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	2	0	0	0	0	0	0	0	0	0	0	0	0	0	34	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	1	0	0	0	10	1	0	464	0	0	0	0	1	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	108	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	15	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	529	0	0	1	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	191	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	91	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	13	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	4	0	0	2	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	22	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	4	0	0	0	0	0	0	0	0	0	0	0	171	0	1	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	110	0	3	0	0	0	3	0	1	0	0	0	0	0	0	0	0	0	6	0	0	0	0	3	0	0	0	0	0	0	0	0	0	0	0	0	0	38	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	4	0	0	0	0	1	0	0	0	0	0	0	0	0	4	0	0	0	0	1	0	0	0	0	0	0	0	0	2	0	5	0	0	0	0	0	0	0	0	0	0	149	146	0	0	1
0	0	0	0	0	0	2	0	0	0	0	0	2	0	0	0	0	0	1	0	0	0	0	0	4	0	0	0	0	0	0	0	0	0	0	0	22	1	0	0	0	13	0	0	0	0	1	0	0	0	0	0	0	0	0	65	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	2	0	0	1	0	2	0	0	0	0	0	0	0	0	47	0	5	2	0	4	2	0	0	0	0	0	1	4	1700	0	0	9
0	0	0	0	0	0	1	0	0	2	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	5	1	0	0	0	0	1	0	0	0	0	105	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	45	0	0	0	0	1	0	9	0	0	1	0	0	0	0	0	0	0	0	0	0	0	2	1	0	26	1	0	0	0	0	0	0	1	0	0	10	0	0	0	3	0	0	0	0	0	0	0	34	0	0	0	0	5	0	0	0	0	0	0	0	0	1	622	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1236	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5	0	0	2	1	0	1	1	0	4	1	2	2	1	42	0	0	0	7	0	6	3	0	0	3	0	2	4	4	0	0	0	0	2	0	0	52	73	0	0	0	9	0	5	0	3	2	0	0	0	0	270	0	0	0	136	15	0	2	10	4	0	0	0	0	1	0	1	1	0	0	0	0	2	0	0	8	0	0	0	4	0	0	0	0	0	2	0	3	1	0	0	0	0	0	1	0	0	0	0	2	0	0	16	0	2	1	1	1	0	0	0	0	0	0	2	0	3	5	0	144


==> figs/confmat.dat <==
0	0	1
1	0	0
2	0	0
3	0	0
4	0	0
5	0	0
6	0	0
7	0	0
8	0	0
9	0	0
10	0	0
11	0	0
12	0	0
13	0	0
14	0	0
15	0	0
16	0	0
17	0	0
18	0	0
19	0	0
20	0	0
21	0	0
22	0	0
23	0	0
24	0	0
25	0	0
26	0	1
27	0	0
28	0	0
29	0	0
30	0	0
31	0	0
32	0	0
33	0	0
34	0	0
35	0	0
36	0	0
37	0	0
38	0	0
39	0	2
40	0	0
41	0	0
42	0	0
43	0	0
44	0	0
45	0	0
46	0	0
47	0	0
48	0	0
49	0	0
50	0	0
51	0	0
52	0	0
53	0	0
54	0	0
55	0	2
56	0	0
57	0	0
58	0	0
59	0	0
60	0	0
61	0	0
62	0	0
63	0	0
64	0	0
65	0	0
66	0	0
67	0	0
68	0	0
69	0	0
70	0	0
71	0	0
72	0	0
73	0	0
74	0	0
75	0	0
76	0	0
77	0	0
78	0	0
79	0	0
80	0	0
81	0	0
82	0	0
83	0	0
84	0	0
85	0	0
86	0	0
87	0	0
88	0	0
89	0	0
90	0	0
91	0	0
92	0	0
93	0	0
94	0	0
95	0	0
96	0	0
97	0	0
98	0	0
99	0	0
100	0	0
101	0	0
102	0	0
103	0	0
104	0	0
105	0	0
106	0	0
107	0	0
108	0	0
109	0	0
110	0	0
111	0	0
112	0	0
113	0	0
114	0	0
115	0	0
116	0	0
117	0	0
118	0	0
119	0	0
120	0	5
0	1	0
1	1	385
2	1	0
3	1	0
4	1	0
5	1	0
6	1	0
7	1	0
8	1	20
9	1	0
10	1	0
11	1	0
12	1	0
13	1	0
14	1	0
15	1	0
16	1	0
17	1	0
18	1	0
19	1	0
20	1	0
21	1	0
22	1	0
23	1	0
24	1	0
25	1	0
26	1	0
27	1	0
28	1	0
29	1	0
30	1	0
31	1	0
32	1	0
33	1	0
34	1	0
35	1	0
36	1	0
37	1	0
38	1	0
39	1	0
40	1	0
41	1	0
42	1	0
43	1	0
44	1	0
45	1	0
46	1	0
47	1	0
48	1	0
49	1	0
50	1	0
51	1	0
52	1	0
53	1	0
54	1	0
55	1	5
56	1	0
57	1	0
58	1	0
59	1	0
60	1	0
61	1	0
62	1	0
63	1	0
64	1	0
65	1	0
66	1	0
67	1	0
68	1	0
69	1	0
70	1	0
71	1	0
72	1	0
73	1	0
74	1	0
75	1	0
76	1	0
77	1	0
78	1	0
79	1	0
80	1	0
81	1	0
82	1	0
83	1	0
84	1	0
85	1	0
86	1	0
87	1	0
88	1	0
89	1	0
90	1	0
91	1	0
92	1	0
93	1	0
94	1	0
95	1	0
96	1	0
97	1	0
98	1	0
99	1	0
100	1	0
101	1	0
102	1	0
103	1	0
104	1	0
105	1	0
106	1	0
107	1	0
108	1	0
109	1	0
110	1	0
111	1	0
112	1	0
113	1	0
114	1	0
115	1	0
116	1	0
117	1	0
118	1	0
119	1	0
120	1	0
0	2	0
1	2	0
2	2	109
3	2	0
4	2	0
5	2	0
6	2	0
7	2	0
8	2	0
9	2	0
10	2	0
11	2	0
12	2	0
13	2	0
14	2	0
15	2	0
16	2	0
17	2	0
18	2	0
19	2	0
20	2	0
21	2	0
22	2	0
23	2	0
24	2	0
25	2	0
26	2	0
27	2	0
28	2	0
29	2	0
30	2	0
31	2	0
32	2	0
33	2	0
34	2	0
35	2	0
36	2	0
37	2	1
38	2	0
39	2	0
40	2	0
41	2	0
42	2	0
43	2	0
44	2	0
45	2	0
46	2	0
47	2	0
48	2	0
49	2	0
50	2	0
51	2	0
52	2	0
53	2	0
54	2	0
55	2	0
56	2	0
57	2	0
58	2	0
59	2	0
60	2	0
61	2	0
62	2	0
63	2	0
64	2	0
65	2	0
66	2	0
67	2	0
68	2	0
69	2	0
70	2	0
71	2	0
72	2	0
73	2	0
74	2	0
75	2	0
76	2	0
77	2	0
78	2	0
79	2	0
80	2	0
81	2	0
82	2	0
83	2	0
84	2	0
85	2	0
86	2	0
87	2	0
88	2	0
89	2	0
90	2	0
91	2	0
92	2	0
93	2	0
94	2	0
95	2	0
96	2	0
97	2	0
98	2	0
99	2	0
100	2	0
101	2	0
102	2	0
103	2	0
104	2	0
105	2	0
106	2	0
107	2	0
108	2	0
109	2	0
110	2	0
111	2	0
112	2	0
113	2	0
114	2	0
115	2	0
116	2	0
117	2	0
118	2	0
119	2	0
120	2	0
0	3	0
1	3	0
2	3	0
3	3	155
4	3	0
5	3	0
6	3	0
7	3	0
8	3	0
9	3	0
10	3	0
11	3	0
12	3	0
13	3	0
14	3	0
15	3	0
16	3	0
17	3	0
18	3	0
19	3	0
20	3	0
21	3	0
22	3	0
23	3	0
24	3	0
25	3	0
26	3	0
27	3	0
28	3	0
29	3	0
30	3	0
31	3	0
32	3	0
33	3	1
34	3	0
35	3	0
36	3	0
37	3	0
38	3	0
39	3	0
40	3	0
41	3	0
42	3	0
43	3	0
44	3	0
45	3	0
46	3	0
47	3	0
48	3	0
49	3	0
50	3	0
51	3	0
52	3	0
53	3	0
54	3	0
55	3	2
56	3	0
57	3	0
58	3	0
59	3	0
60	3	0
61	3	0
62	3	0
63	3	0
64	3	0
65	3	0
66	3	0
67	3	0
68	3	0
69	3	0
70	3	0
71	3	0
72	3	0
73	3	0
74	3	0
75	3	0
76	3	0
77	3	0
78	3	0
79	3	0
80	3	0
81	3	0
82	3	0
83	3	0
84	3	0
85	3	0
86	3	0
87	3	0
88	3	2
89	3	0
90	3	0
91	3	0
92	3	0
93	3	0
94	3	0
95	3	0
96	3	0
97	3	0
98	3	0
99	3	0
100	3	0
101	3	0
102	3	0
103	3	0
104	3	0
105	3	0
106	3	0
107	3	0
108	3	0
109	3	2
110	3	0
111	3	0
112	3	0
113	3	0
114	3	0
115	3	0
116	3	0
117	3	0
118	3	0
119	3	0
120	3	2
0	4	0
1	4	0
2	4	0
3	4	0
4	4	68
5	4	0
6	4	3
7	4	0
8	4	0
9	4	0
10	4	0
11	4	0
12	4	1
13	4	0
14	4	0
15	4	0
16	4	0
17	4	0
18	4	0
19	4	0
20	4	0
21	4	0
22	4	0
23	4	0
24	4	1
25	4	0
26	4	1
27	4	0
28	4	0
29	4	0
30	4	0
31	4	0
32	4	0
33	4	0
34	4	0
35	4	0
36	4	0
37	4	0
38	4	0
39	4	0
40	4	0
41	4	0
42	4	0
43	4	0
44	4	0
45	4	0
46	4	0
47	4	0
48	4	0
49	4	0
50	4	0
51	4	0
52	4	0
53	4	0
54	4	0
55	4	1
56	4	0
57	4	0
58	4	0
59	4	0
60	4	0
61	4	0
62	4	0
63	4	0
64	4	0
65	4	0
66	4	0
67	4	0
68	4	0
69	4	0
70	4	0
71	4	0
72	4	0
73	4	0
74	4	0
75	4	0
76	4	0
77	4	0
78	4	0
79	4	0
80	4	0
81	4	0
82	4	0
83	4	0
84	4	0
85	4	0
86	4	0
87	4	0
88	4	0
89	4	0
90	4	0
91	4	0
92	4	0
93	4	0
94	4	0
95	4	0
96	4	0
97	4	0
98	4	0
99	4	0
100	4	0
101	4	0
102	4	0
103	4	0
104	4	0
105	4	0
106	4	0
107	4	1
108	4	0
109	4	0
110	4	0
111	4	0
112	4	0
113	4	0
114	4	0
115	4	0
116	4	0
117	4	0
118	4	0
119	4	0
120	4	1
0	5	0
1	5	0
2	5	0
3	5	0
4	5	0
5	5	5
6	5	0
7	5	0
8	5	0
9	5	0
10	5	0
11	5	0
12	5	0
13	5	0
14	5	0
15	5	0
16	5	0
17	5	0
18	5	0
19	5	0
20	5	0
21	5	0
22	5	0
23	5	0
24	5	0
25	5	0
26	5	0
27	5	0
28	5	0
29	5	0
30	5	0
31	5	0
32	5	0
33	5	0
34	5	0
35	5	0
36	5	0
37	5	0
38	5	0
39	5	0
40	5	0
41	5	0
42	5	0
43	5	0
44	5	0
45	5	0
46	5	0
47	5	0
48	5	0
49	5	0
50	5	0
51	5	0
52	5	0
53	5	1
54	5	0
55	5	1
56	5	0
57	5	0
58	5	0
59	5	0
60	5	0
61	5	0
62	5	0
63	5	0
64	5	0
65	5	0
66	5	0
67	5	0
68	5	0
69	5	0
70	5	0
71	5	0
72	5	0
73	5	0
74	5	0
75	5	0
76	5	0
77	5	0
78	5	0
79	5	0
80	5	0
81	5	0
82	5	0
83	5	0
84	5	0
85	5	0
86	5	0
87	5	0
88	5	0
89	5	0
90	5	0
91	5	0
92	5	0
93	5	0
94	5	0
95	5	0
96	5	0
97	5	0
98	5	0
99	5	0
100	5	0
101	5	0
102	5	0
103	5	0
104	5	0
105	5	0
106	5	0
107	5	0
108	5	0
109	5	0
110	5	0
111	5	0
112	5	0
113	5	0
114	5	0
115	5	0
116	5	0
117	5	0
118	5	0
119	5	0
120	5	0
0	6	0
1	6	0
2	6	0
3	6	0
4	6	0
5	6	0
6	6	286
7	6	0
8	6	0
9	6	1
10	6	0
11	6	0
12	6	0
13	6	1
14	6	0
15	6	0
16	6	0
17	6	0
18	6	2
19	6	0
20	6	4
21	6	0
22	6	0
23	6	0
24	6	4
25	6	0
26	6	0
27	6	0
28	6	0
29	6	0
30	6	0
31	6	0
32	6	0
33	6	1
34	6	0
35	6	0
36	6	31
37	6	0
38	6	0
39	6	0
40	6	0
41	6	14
42	6	0
43	6	0
44	6	0
45	6	0
46	6	0
47	6	0
48	6	0
49	6	0
50	6	0
51	6	0
52	6	0
53	6	0
54	6	0
55	6	11
56	6	0
57	6	0
58	6	7
59	6	0
60	6	0
61	6	0
62	6	0
63	6	0
64	6	0
65	6	0
66	6	0
67	6	0
68	6	1
69	6	0
70	6	0
71	6	0
72	6	0
73	6	0
74	6	0
75	6	0
76	6	0
77	6	0
78	6	1
79	6	0
80	6	0
81	6	0
82	6	0
83	6	0
84	6	0
85	6	0
86	6	0
87	6	0
88	6	0
89	6	0
90	6	0
91	6	0
92	6	0
93	6	1
94	6	0
95	6	0
96	6	0
97	6	0
98	6	0
99	6	0
100	6	1
101	6	0
102	6	0
103	6	0
104	6	0
105	6	0
106	6	1
107	6	0
108	6	0
109	6	0
110	6	1
111	6	0
112	6	0
113	6	0
114	6	0
115	6	0
116	6	0
117	6	2
118	6	1
119	6	0
120	6	1
0	7	0
1	7	0
2	7	0
3	7	0
4	7	0
5	7	0
6	7	0
7	7	50
8	7	0
9	7	3
10	7	0
11	7	0
12	7	0
13	7	0
14	7	0
15	7	0
16	7	0
17	7	0
18	7	0
19	7	0
20	7	0
21	7	0
22	7	0
23	7	0
24	7	0
25	7	0
26	7	0
27	7	0
28	7	0
29	7	0
30	7	0
31	7	0
32	7	0
33	7	0
34	7	0
35	7	0
36	7	0
37	7	0
38	7	0
39	7	0
40	7	0
41	7	6
42	7	0
43	7	0
44	7	0
45	7	0
46	7	0
47	7	0
48	7	0
49	7	0
50	7	0
51	7	3
52	7	0
53	7	0
54	7	0
55	7	0
56	7	0
57	7	0
58	7	0
59	7	0
60	7	0
61	7	0
62	7	0
63	7	0
64	7	0
65	7	0
66	7	0
67	7	0
68	7	0
69	7	0
70	7	0
71	7	0
72	7	0
73	7	0
74	7	0
75	7	0
76	7	0
77	7	0
78	7	0
79	7	0
80	7	0
81	7	0
82	7	0
83	7	0
84	7	0
85	7	0
86	7	0
87	7	0
88	7	1
89	7	0
90	7	0
91	7	0
92	7	0
93	7	0
94	7	0
95	7	0
96	7	0
97	7	0
98	7	0
99	7	0
100	7	0
101	7	0
102	7	0
103	7	0
104	7	0
105	7	0
106	7	0
107	7	0
108	7	0
109	7	0
110	7	0
111	7	0
112	7	0
113	7	0
114	7	0
115	7	0
116	7	0
117	7	0
118	7	0
119	7	0
120	7	1
0	8	0
1	8	147
2	8	0
3	8	0
4	8	0
5	8	0
6	8	0
7	8	0
8	8	158
9	8	0
10	8	0
11	8	0
12	8	0
13	8	0
14	8	0
15	8	0
16	8	0
17	8	0
18	8	0
19	8	0
20	8	0
21	8	0
22	8	0
23	8	0
24	8	0
25	8	0
26	8	0
27	8	0
28	8	0
29	8	0
30	8	0
31	8	0
32	8	0
33	8	0
34	8	0
35	8	0
36	8	0
37	8	0
38	8	0
39	8	0
40	8	0
41	8	0
42	8	0
43	8	0
44	8	0
45	8	0
46	8	0
47	8	0
48	8	0
49	8	0
50	8	0
51	8	0
52	8	0
53	8	0
54	8	0
55	8	33
56	8	0
57	8	0
58	8	0
59	8	0
60	8	0
61	8	0
62	8	0
63	8	0
64	8	0
65	8	0
66	8	0
67	8	0
68	8	0
69	8	0
70	8	0
71	8	0
72	8	0
73	8	0
74	8	0
75	8	0
76	8	0
77	8	0
78	8	0
79	8	0
80	8	0
81	8	0
82	8	0
83	8	0
84	8	0
85	8	0
86	8	0
87	8	0
88	8	0
89	8	0
90	8	0
91	8	0
92	8	0
93	8	0
94	8	0
95	8	0
96	8	0
97	8	0
98	8	0
99	8	0
100	8	0
101	8	0
102	8	0
103	8	0
104	8	0
105	8	0
106	8	0
107	8	0
108	8	0
109	8	0
110	8	0
111	8	0
112	8	0
113	8	0
114	8	0
115	8	0
116	8	0
117	8	0
118	8	0
119	8	0
120	8	0
0	9	0
1	9	0
2	9	0
3	9	0
4	9	0
5	9	0
6	9	0
7	9	0
8	9	0
9	9	2
10	9	0
11	9	0
12	9	0
13	9	0
14	9	1
15	9	0
16	9	0
17	9	0
18	9	0
19	9	0
20	9	0
21	9	0
22	9	0
23	9	0
24	9	0
25	9	0
26	9	0
27	9	0
28	9	0
29	9	0
30	9	0
31	9	0
32	9	1
33	9	0
34	9	0
35	9	0
36	9	1
37	9	0
38	9	0
39	9	0
40	9	0
41	9	1
42	9	1
43	9	0
44	9	0
45	9	0
46	9	0
47	9	0
48	9	0
49	9	0
50	9	0
51	9	0
52	9	0
53	9	0
54	9	0
55	9	10
56	9	0
57	9	0
58	9	0
59	9	0
60	9	1
61	9	0
62	9	0
63	9	0
64	9	0
65	9	0
66	9	0
67	9	0
68	9	5
69	9	0
70	9	0
71	9	0
72	9	0
73	9	0
74	9	0
75	9	0
76	9	0
77	9	0
78	9	0
79	9	0
80	9	0
81	9	0
82	9	1
83	9	0
84	9	0
85	9	0
86	9	0
87	9	0
88	9	5
89	9	0
90	9	0
91	9	0
92	9	0
93	9	0
94	9	0
95	9	1
96	9	0
97	9	0
98	9	0
99	9	0
100	9	1
101	9	0
102	9	0
103	9	0
104	9	0
105	9	0
106	9	0
107	9	0
108	9	1
109	9	0
110	9	0
111	9	0
112	9	0
113	9	0
114	9	0
115	9	0
116	9	0
117	9	0
118	9	2
119	9	0
120	9	4
0	10	0
1	10	0
2	10	0
3	10	0
4	10	0
5	10	0
6	10	0
7	10	0
8	10	0
9	10	0
10	10	228
11	10	0
12	10	1
13	10	0
14	10	0
15	10	0
16	10	0
17	10	0
18	10	0
19	10	0
20	10	0
21	10	0
22	10	0
23	10	0
24	10	0
25	10	0
26	10	0
27	10	0
28	10	0
29	10	0
30	10	0
31	10	0
32	10	0
33	10	0
34	10	0
35	10	0
36	10	0
37	10	0
38	10	0
39	10	0
40	10	0
41	10	0
42	10	0
43	10	0
44	10	0
45	10	0
46	10	2
47	10	0
48	10	0
49	10	0
50	10	0
51	10	0
52	10	0
53	10	0
54	10	0
55	10	0
56	10	0
57	10	0
58	10	0
59	10	0
60	10	0
61	10	0
62	10	0
63	10	0
64	10	0
65	10	0
66	10	0
67	10	0
68	10	0
69	10	0
70	10	0
71	10	0
72	10	0
73	10	0
74	10	0
75	10	0
76	10	0
77	10	0
78	10	0
79	10	0
80	10	0
81	10	0
82	10	0
83	10	0
84	10	0
85	10	0
86	10	0
87	10	0
88	10	4
89	10	0
90	10	0
91	10	0
92	10	0
93	10	0
94	10	0
95	10	0
96	10	0
97	10	0
98	10	0
99	10	0
100	10	0
101	10	0
102	10	0
103	10	0
104	10	0
105	10	0
106	10	0
107	10	0
108	10	0
109	10	0
110	10	0
111	10	0
112	10	0
113	10	0
114	10	0
115	10	0
116	10	0
117	10	0
118	10	0
119	10	0
120	10	1
0	11	0
1	11	0
2	11	0
3	11	0
4	11	0
5	11	0
6	11	0
7	11	0
8	11	0
9	11	0
10	11	0
11	11	0
12	11	1
13	11	0
14	11	0
15	11	0
16	11	0
17	11	0
18	11	0
19	11	0
20	11	0
21	11	0
22	11	0
23	11	0
24	11	0
25	11	0
26	11	0
27	11	0
28	11	0
29	11	0
30	11	0
31	11	0
32	11	0
33	11	0
34	11	0
35	11	0
36	11	0
37	11	0
38	11	0
39	11	5
40	11	0
41	11	0
42	11	0
43	11	0
44	11	0
45	11	0
46	11	1
47	11	0
48	11	1
49	11	0
50	11	0
51	11	0
52	11	0
53	11	0
54	11	0
55	11	3
56	11	0
57	11	0
58	11	0
59	11	0
60	11	0
61	11	0
62	11	0
63	11	0
64	11	0
65	11	0
66	11	0
67	11	0
68	11	0
69	11	0
70	11	0
71	11	0
72	11	0
73	11	0
74	11	0
75	11	0
76	11	0
77	11	0
78	11	3
79	11	0
80	11	0
81	11	0
82	11	0
83	11	0
84	11	0
85	11	0
86	11	0
87	11	0
88	11	0
89	11	0
90	11	0
91	11	1
92	11	0
93	11	0
94	11	0
95	11	0
96	11	0
97	11	0
98	11	0
99	11	0
100	11	0
101	11	0
102	11	0
103	11	0
104	11	0
105	11	0
106	11	0
107	11	0
108	11	0
109	11	0
110	11	0
111	11	0
112	11	0
113	11	0
114	11	0
115	11	0
116	11	0
117	11	0
118	11	1
119	11	0
120	11	2
0	12	0
1	12	0
2	12	1
3	12	0
4	12	1
5	12	0
6	12	3
7	12	0
8	12	0
9	12	1
10	12	0
11	12	0
12	12	152
13	12	2
14	12	8
15	12	0
16	12	0
17	12	6
18	12	0
19	12	0
20	12	0
21	12	0
22	12	0
23	12	0
24	12	1
25	12	0
26	12	2
27	12	2
28	12	0
29	12	0
30	12	0
31	12	0
32	12	0
33	12	0
34	12	0
35	12	0
36	12	0
37	12	0
38	12	0
39	12	0
40	12	0
41	12	0
42	12	0
43	12	0
44	12	0
45	12	0
46	12	0
47	12	0
48	12	0
49	12	0
50	12	0
51	12	0
52	12	0
53	12	0
54	12	0
55	12	3
56	12	0
57	12	0
58	12	0
59	12	0
60	12	0
61	12	0
62	12	0
63	12	0
64	12	0
65	12	0
66	12	0
67	12	0
68	12	0
69	12	0
70	12	0
71	12	0
72	12	0
73	12	0
74	12	0
75	12	0
76	12	0
77	12	0
78	12	0
79	12	0
80	12	0
81	12	0
82	12	0
83	12	1
84	12	0
85	12	0
86	12	3
87	12	0
88	12	0
89	12	0
90	12	0
91	12	0
92	12	10
93	12	0
94	12	0
95	12	0
96	12	0
97	12	0
98	12	0
99	12	0
100	12	0
101	12	0
102	12	0
103	12	0
104	12	0
105	12	0
106	12	0
107	12	1
108	12	0
109	12	0
110	12	6
111	12	0
112	12	0
113	12	0
114	12	0
115	12	1
116	12	0
117	12	2
118	12	0
119	12	0
120	12	2
0	13	0
1	13	0
2	13	0
3	13	0
4	13	0
5	13	0
6	13	0
7	13	0
8	13	0
9	13	0
10	13	0
11	13	0
12	13	5
13	13	40
14	13	2
15	13	0
16	13	0
17	13	0
18	13	0
19	13	0
20	13	0
21	13	0
22	13	0
23	13	0
24	13	0
25	13	0
26	13	2
27	13	0
28	13	0
29	13	0
30	13	0
31	13	0
32	13	0
33	13	0
34	13	0
35	13	0
36	13	0
37	13	1
38	13	0
39	13	0
40	13	0
41	13	0
42	13	0
43	13	0
44	13	0
45	13	0
46	13	0
47	13	0
48	13	0
49	13	0
50	13	0
51	13	0
52	13	0
53	13	0
54	13	0
55	13	1
56	13	0
57	13	0
58	13	0
59	13	0
60	13	0
61	13	0
62	13	0
63	13	0
64	13	0
65	13	0
66	13	0
67	13	0
68	13	0
69	13	0
70	13	0
71	13	0
72	13	0
73	13	0
74	13	0
75	13	0
76	13	0
77	13	0
78	13	0
79	13	0
80	13	0
81	13	0
82	13	0
83	13	0
84	13	0
85	13	0
86	13	1
87	13	0
88	13	1
89	13	0
90	13	0
91	13	0
92	13	0
93	13	0
94	13	0
95	13	0
96	13	0
97	13	0
98	13	0
99	13	0
100	13	0
101	13	0
102	13	0
103	13	0
104	13	0
105	13	0
106	13	0
107	13	0
108	13	0
109	13	0
110	13	0
111	13	0
112	13	0
113	13	0
114	13	0
115	13	0
116	13	0
117	13	0
118	13	0
119	13	0
120	13	1
0	14	1
1	14	0
2	14	0
3	14	0
4	14	0
5	14	0
6	14	10
7	14	0
8	14	0
9	14	22
10	14	1
11	14	0
12	14	63
13	14	31
14	14	4689
15	14	0
16	14	0
17	14	0
18	14	0
19	14	0
20	14	0
21	14	45
22	14	0
23	14	3
24	14	9
25	14	0
26	14	3
27	14	20
28	14	0
29	14	0
30	14	0
31	14	0
32	14	0
33	14	2
34	14	0
35	14	0
36	14	1
37	14	0
38	14	0
39	14	0
40	14	0
41	14	6
42	14	0
43	14	0
44	14	0
45	14	0
46	14	0
47	14	0
48	14	0
49	14	1
50	14	1
51	14	0
52	14	0
53	14	0
54	14	0
55	14	42
56	14	0
57	14	0
58	14	1
59	14	0
60	14	0
61	14	0
62	14	0
63	14	0
64	14	0
65	14	0
66	14	0
67	14	14
68	14	4
69	14	0
70	14	0
71	14	0
72	14	0
73	14	1
74	14	0
75	14	2
76	14	0
77	14	0
78	14	0
79	14	0
80	14	0
81	14	0
82	14	0
83	14	0
84	14	0
85	14	0
86	14	6
87	14	1
88	14	29
89	14	8
90	14	0
91	14	0
92	14	0
93	14	0
94	14	1
95	14	0
96	14	0
97	14	0
98	14	0
99	14	0
100	14	3
101	14	0
102	14	0
103	14	1
104	14	0
105	14	0
106	14	0
107	14	0
108	14	0
109	14	0
110	14	0
111	14	0
112	14	1
113	14	0
114	14	0
115	14	1
116	14	0
117	14	0
118	14	0
119	14	0
120	14	42
0	15	0
1	15	0
2	15	0
3	15	0
4	15	0
5	15	0
6	15	0
7	15	0
8	15	0
9	15	0
10	15	0
11	15	0
12	15	0
13	15	0
14	15	0
15	15	50
16	15	0
17	15	0
18	15	0
19	15	0
20	15	0
21	15	2
22	15	0
23	15	0
24	15	0
25	15	0
26	15	0
27	15	0
28	15	0
29	15	0
30	15	0
31	15	0
32	15	0
33	15	0
34	15	0
35	15	0
36	15	0
37	15	0
38	15	0
39	15	0
40	15	0
41	15	0
42	15	0
43	15	0
44	15	0
45	15	0
46	15	0
47	15	0
48	15	0
49	15	0
50	15	0
51	15	0
52	15	0
53	15	0
54	15	0
55	15	3
56	15	0
57	15	0
58	15	0
59	15	0
60	15	0
61	15	0
62	15	0
63	15	0
64	15	0
65	15	0
66	15	0
67	15	0
68	15	0
69	15	0
70	15	0
71	15	0
72	15	0
73	15	0
74	15	0
75	15	0
76	15	0
77	15	0
78	15	0
79	15	0
80	15	0
81	15	0
82	15	0
83	15	0
84	15	0
85	15	0
86	15	0
87	15	0
88	15	0
89	15	0
90	15	0
91	15	0
92	15	0
93	15	0
94	15	0
95	15	0
96	15	0
97	15	0
98	15	0
99	15	0
100	15	0
101	15	0
102	15	0
103	15	0
104	15	0
105	15	0
106	15	0
107	15	0
108	15	0
109	15	0
110	15	0
111	15	0
112	15	0
113	15	0
114	15	0
115	15	0
116	15	0
117	15	0
118	15	0
119	15	0
120	15	0
0	16	1
1	16	0
2	16	0
3	16	0
4	16	0
5	16	0
6	16	0
7	16	0
8	16	0
9	16	0
10	16	0
11	16	0
12	16	0
13	16	0
14	16	0
15	16	0
16	16	57
17	16	0
18	16	8
19	16	0
20	16	0
21	16	0
22	16	0
23	16	0
24	16	0
25	16	0
26	16	0
27	16	0
28	16	0
29	16	0
30	16	0
31	16	0
32	16	0
33	16	0
34	16	0
35	16	0
36	16	0
37	16	0
38	16	0
39	16	0
40	16	0
41	16	2
42	16	0
43	16	0
44	16	0
45	16	0
46	16	0
47	16	0
48	16	0
49	16	0
50	16	0
51	16	0
52	16	0
53	16	0
54	16	0
55	16	0
56	16	0
57	16	0
58	16	0
59	16	0
60	16	0
61	16	0
62	16	0
63	16	0
64	16	0
65	16	0
66	16	1
67	16	0
68	16	0
69	16	0
70	16	0
71	16	0
72	16	0
73	16	0
74	16	0
75	16	0
76	16	0
77	16	0
78	16	0
79	16	0
80	16	0
81	16	0
82	16	0
83	16	0
84	16	0
85	16	0
86	16	0
87	16	0
88	16	0
89	16	0
90	16	0
91	16	0
92	16	0
93	16	0
94	16	0
95	16	0
96	16	0
97	16	0
98	16	0
99	16	0
100	16	0
101	16	0
102	16	0
103	16	0
104	16	0
105	16	0
106	16	75
107	16	0
108	16	0
109	16	0
110	16	0
111	16	0
112	16	0
113	16	0
114	16	0
115	16	0
116	16	0
117	16	0
118	16	0
119	16	0
120	16	0
0	17	0
1	17	0
2	17	0
3	17	0
4	17	0
5	17	0
6	17	0
7	17	0
8	17	0
9	17	0
10	17	0
11	17	0
12	17	4
13	17	0
14	17	1
15	17	0
16	17	0
17	17	16
18	17	0
19	17	0
20	17	0
21	17	0
22	17	0
23	17	0
24	17	0
25	17	0
26	17	0
27	17	0
28	17	0
29	17	0
30	17	0
31	17	0
32	17	0
33	17	0
34	17	0
35	17	0
36	17	0
37	17	0
38	17	0
39	17	0
40	17	0
41	17	4
42	17	0
43	17	0
44	17	0
45	17	0
46	17	0
47	17	0
48	17	0
49	17	0
50	17	0
51	17	0
52	17	0
53	17	0
54	17	0
55	17	1
56	17	0
57	17	0
58	17	0
59	17	0
60	17	0
61	17	0
62	17	0
63	17	0
64	17	0
65	17	0
66	17	0
67	17	0
68	17	0
69	17	0
70	17	0
71	17	0
72	17	0
73	17	0
74	17	0
75	17	0
76	17	0
77	17	0
78	17	0
79	17	0
80	17	0
81	17	0
82	17	0
83	17	0
84	17	0
85	17	0
86	17	0
87	17	0
88	17	1
89	17	0
90	17	0
91	17	0
92	17	5
93	17	1
94	17	0
95	17	0
96	17	0
97	17	0
98	17	0
99	17	0
100	17	0
101	17	0
102	17	0
103	17	2
104	17	0
105	17	0
106	17	0
107	17	0
108	17	0
109	17	0
110	17	0
111	17	0
112	17	0
113	17	0
114	17	0
115	17	0
116	17	0
117	17	0
118	17	0
119	17	0
120	17	0
0	18	1
1	18	0
2	18	0
3	18	0
4	18	0
5	18	0
6	18	0
7	18	0
8	18	0
9	18	0
10	18	0
11	18	0
12	18	0
13	18	0
14	18	0
15	18	0
16	18	0
17	18	0
18	18	10829
19	18	0
20	18	0
21	18	0
22	18	0
23	18	0
24	18	0
25	18	0
26	18	0
27	18	0
28	18	0
29	18	0
30	18	0
31	18	0
32	18	0
33	18	116
34	18	0
35	18	0
36	18	2
37	18	0
38	18	0
39	18	0
40	18	0
41	18	3
42	18	0
43	18	0
44	18	0
45	18	0
46	18	0
47	18	0
48	18	0
49	18	0
50	18	0
51	18	0
52	18	0
53	18	0
54	18	0
55	18	5
56	18	0
57	18	0
58	18	0
59	18	0
60	18	135
61	18	0
62	18	0
63	18	0
64	18	0
65	18	0
66	18	1
67	18	0
68	18	0
69	18	0
70	18	0
71	18	0
72	18	196
73	18	0
74	18	6
75	18	0
76	18	0
77	18	0
78	18	0
79	18	0
80	18	0
81	18	0
82	18	0
83	18	0
84	18	0
85	18	0
86	18	0
87	18	0
88	18	36
89	18	0
90	18	0
91	18	0
92	18	0
93	18	0
94	18	0
95	18	0
96	18	0
97	18	0
98	18	0
99	18	0
100	18	1
101	18	0
102	18	0
103	18	0
104	18	0
105	18	0
106	18	0
107	18	0
108	18	0
109	18	0
110	18	0
111	18	0
112	18	0
113	18	0
114	18	0
115	18	0
116	18	110
117	18	1
118	18	0
119	18	1236
120	18	7
0	19	0
1	19	0
2	19	0
3	19	0
4	19	0
5	19	0
6	19	0
7	19	0
8	19	0
9	19	0
10	19	0
11	19	0
12	19	0
13	19	2
14	19	0
15	19	0
16	19	0
17	19	0
18	19	0
19	19	23
20	19	0
21	19	0
22	19	0
23	19	0
24	19	0
25	19	0
26	19	0
27	19	0
28	19	0
29	19	0
30	19	0
31	19	0
32	19	0
33	19	0
34	19	0
35	19	0
36	19	0
37	19	0
38	19	0
39	19	0
40	19	0
41	19	0
42	19	0
43	19	0
44	19	0
45	19	0
46	19	0
47	19	0
48	19	0
49	19	0
50	19	0
51	19	0
52	19	0
53	19	0
54	19	0
55	19	1
56	19	0
57	19	0
58	19	0
59	19	0
60	19	0
61	19	0
62	19	0
63	19	0
64	19	0
65	19	0
66	19	0
67	19	0
68	19	0
69	19	0
70	19	0
71	19	0
72	19	0
73	19	0
74	19	0
75	19	0
76	19	0
77	19	0
78	19	0
79	19	0
80	19	0
81	19	0
82	19	0
83	19	0
84	19	0
85	19	0
86	19	0
87	19	0
88	19	0
89	19	0
90	19	0
91	19	0
92	19	0
93	19	0
94	19	0
95	19	0
96	19	0
97	19	0
98	19	0
99	19	0
100	19	0
101	19	0
102	19	0
103	19	0
104	19	0
105	19	0
106	19	0
107	19	0
108	19	0
109	19	0
110	19	0
111	19	0
112	19	0
113	19	0
114	19	0
115	19	0
116	19	0
117	19	0
118	19	0
119	19	0
120	19	0
0	20	0
1	20	0
2	20	0
3	20	0
4	20	0
5	20	0
6	20	11
7	20	0
8	20	0
9	20	1
10	20	0
11	20	0
12	20	0
13	20	0
14	20	0
15	20	0
16	20	0
17	20	0
18	20	0
19	20	0
20	20	27
21	20	0
22	20	0
23	20	0
24	20	0
25	20	0
26	20	0
27	20	0
28	20	0
29	20	0
30	20	0
31	20	0
32	20	0
33	20	0
34	20	0
35	20	0
36	20	1
37	20	0
38	20	0
39	20	0
40	20	0
41	20	1
42	20	0
43	20	0
44	20	0
45	20	0
46	20	0
47	20	0
48	20	0
49	20	0
50	20	0
51	20	0
52	20	0
53	20	0
54	20	0
55	20	0
56	20	0
57	20	0
58	20	0
59	20	0
60	20	0
61	20	0
62	20	0
63	20	0
64	20	0
65	20	0
66	20	0
67	20	0
68	20	0
69	20	0
70	20	0
71	20	0
72	20	0
73	20	0
74	20	0
75	20	0
76	20	0
77	20	0
78	20	0
79	20	0
80	20	0
81	20	0
82	20	0
83	20	0
84	20	0
85	20	0
86	20	0
87	20	0
88	20	2
89	20	0
90	20	0
91	20	0
92	20	0
93	20	0
94	20	0
95	20	0
96	20	0
97	20	0
98	20	0
99	20	0
100	20	0
101	20	0
102	20	0
103	20	0
104	20	0
105	20	0
106	20	0
107	20	0
108	20	0
109	20	0
110	20	0
111	20	0
112	20	0
113	20	0
114	20	0
115	20	0
116	20	3
117	20	0
118	20	0
119	20	0
120	20	6
0	21	0
1	21	0
2	21	0
3	21	0
4	21	0
5	21	0
6	21	0
7	21	0
8	21	0
9	21	0
10	21	0
11	21	0
12	21	0
13	21	0
14	21	10
15	21	0
16	21	0
17	21	0
18	21	0
19	21	0
20	21	0
21	21	10
22	21	0
23	21	0
24	21	0
25	21	0
26	21	0
27	21	0
28	21	0
29	21	0
30	21	0
31	21	0
32	21	0
33	21	1
34	21	0
35	21	0
36	21	0
37	21	0
38	21	0
39	21	0
40	21	0
41	21	0
42	21	0
43	21	0
44	21	0
45	21	0
46	21	0
47	21	0
48	21	0
49	21	0
50	21	0
51	21	0
52	21	0
53	21	0
54	21	0
55	21	2
56	21	0
57	21	0
58	21	0
59	21	0
60	21	0
61	21	0
62	21	0
63	21	0
64	21	0
65	21	0
66	21	0
67	21	0
68	21	1
69	21	0
70	21	0
71	21	0
72	21	0
73	21	3
74	21	0
75	21	0
76	21	0
77	21	0
78	21	0
79	21	0
80	21	0
81	21	0
82	21	0
83	21	0
84	21	0
85	21	0
86	21	0
87	21	0
88	21	6
89	21	0
90	21	0
91	21	0
92	21	0
93	21	0
94	21	0
95	21	0
96	21	0
97	21	0
98	21	0
99	21	0
100	21	0
101	21	0
102	21	0
103	21	0
104	21	0
105	21	0
106	21	0
107	21	0
108	21	0
109	21	0
110	21	0
111	21	0
112	21	0
113	21	0
114	21	0
115	21	0
116	21	0
117	21	0
118	21	0
119	21	0
120	21	3
0	22	0
1	22	0
2	22	0
3	22	0
4	22	0
5	22	0
6	22	0
7	22	0
8	22	0
9	22	1
10	22	0
11	22	0
12	22	0
13	22	0
14	22	0
15	22	0
16	22	0
17	22	0
18	22	0
19	22	0
20	22	0
21	22	0
22	22	140
23	22	0
24	22	0
25	22	0
26	22	0
27	22	0
28	22	0
29	22	0
30	22	0
31	22	0
32	22	0
33	22	0
34	22	0
35	22	0
36	22	0
37	22	0
38	22	0
39	22	0
40	22	0
41	22	0
42	22	0
43	22	0
44	22	0
45	22	0
46	22	0
47	22	0
48	22	0
49	22	0
50	22	0
51	22	0
52	22	0
53	22	0
54	22	0
55	22	0
56	22	0
57	22	0
58	22	0
59	22	0
60	22	0
61	22	0
62	22	0
63	22	0
64	22	0
65	22	0
66	22	0
67	22	0
68	22	0
69	22	0
70	22	0
71	22	0
72	22	0
73	22	0
74	22	0
75	22	0
76	22	0
77	22	0
78	22	0
79	22	0
80	22	0
81	22	0
82	22	0
83	22	0
84	22	0
85	22	0
86	22	0
87	22	0
88	22	1
89	22	0
90	22	0
91	22	0
92	22	0
93	22	0
94	22	0
95	22	0
96	22	0
97	22	0
98	22	0
99	22	0
100	22	0
101	22	0
102	22	0
103	22	0
104	22	0
105	22	0
106	22	0
107	22	0
108	22	0
109	22	0
110	22	0
111	22	108
112	22	0
113	22	0
114	22	0
115	22	0
116	22	0
117	22	0
118	22	0
119	22	0
120	22	0
0	23	0
1	23	0
2	23	0
3	23	0
4	23	0
5	23	0
6	23	0
7	23	0
8	23	0
9	23	0
10	23	0
11	23	0
12	23	0
13	23	0
14	23	0
15	23	0
16	23	0
17	23	0
18	23	0
19	23	0
20	23	0
21	23	0
22	23	0
23	23	23
24	23	0
25	23	0
26	23	0
27	23	0
28	23	0
29	23	0
30	23	0
31	23	0
32	23	0
33	23	0
34	23	0
35	23	0
36	23	0
37	23	0
38	23	0
39	23	0
40	23	0
41	23	0
42	23	0
43	23	0
44	23	0
45	23	0
46	23	0
47	23	0
48	23	0
49	23	0
50	23	0
51	23	0
52	23	0
53	23	0
54	23	0
55	23	0
56	23	0
57	23	0
58	23	0
59	23	0
60	23	0
61	23	0
62	23	0
63	23	0
64	23	0
65	23	0
66	23	0
67	23	0
68	23	0
69	23	0
70	23	0
71	23	0
72	23	0
73	23	0
74	23	0
75	23	0
76	23	0
77	23	0
78	23	0
79	23	0
80	23	0
81	23	0
82	23	0
83	23	0
84	23	0
85	23	0
86	23	0
87	23	0
88	23	0
89	23	0
90	23	0
91	23	0
92	23	0
93	23	0
94	23	0
95	23	0
96	23	0
97	23	0
98	23	0
99	23	0
100	23	0
101	23	0
102	23	0
103	23	0
104	23	0
105	23	0
106	23	0
107	23	0
108	23	0
109	23	0
110	23	0
111	23	0
112	23	0
113	23	0
114	23	0
115	23	0
116	23	0
117	23	0
118	23	0
119	23	0
120	23	0
0	24	0
1	24	0
2	24	0
3	24	0
4	24	0
5	24	0
6	24	16
7	24	0
8	24	0
9	24	5
10	24	0
11	24	0
12	24	0
13	24	25
14	24	2
15	24	0
16	24	0
17	24	1
18	24	0
19	24	0
20	24	0
21	24	0
22	24	0
23	24	0
24	24	1933
25	24	0
26	24	8
27	24	0
28	24	0
29	24	0
30	24	0
31	24	0
32	24	0
33	24	1
34	24	0
35	24	0
36	24	2
37	24	0
38	24	0
39	24	0
40	24	0
41	24	4
42	24	0
43	24	0
44	24	0
45	24	0
46	24	3
47	24	0
48	24	0
49	24	0
50	24	0
51	24	0
52	24	0
53	24	0
54	24	0
55	24	12
56	24	0
57	24	0
58	24	1
59	24	0
60	24	1
61	24	0
62	24	0
63	24	0
64	24	0
65	24	0
66	24	0
67	24	0
68	24	0
69	24	0
70	24	0
71	24	0
72	24	0
73	24	1
74	24	0
75	24	1
76	24	0
77	24	0
78	24	0
79	24	0
80	24	1
81	24	0
82	24	0
83	24	0
84	24	0
85	24	0
86	24	14
87	24	0
88	24	1
89	24	2
90	24	0
91	24	0
92	24	1
93	24	0
94	24	2
95	24	0
96	24	0
97	24	0
98	24	0
99	24	0
100	24	0
101	24	0
102	24	0
103	24	1
104	24	0
105	24	0
106	24	0
107	24	0
108	24	1
109	24	0
110	24	0
111	24	0
112	24	0
113	24	0
114	24	0
115	24	4
116	24	3
117	24	4
118	24	1
119	24	0
120	24	3
0	25	0
1	25	0
2	25	0
3	25	0
4	25	0
5	25	0
6	25	0
7	25	0
8	25	0
9	25	0
10	25	0
11	25	0
12	25	0
13	25	0
14	25	0
15	25	0
16	25	0
17	25	0
18	25	0
19	25	0
20	25	0
21	25	0
22	25	0
23	25	0
24	25	0
25	25	0
26	25	0
27	25	0
28	25	0
29	25	0
30	25	0
31	25	0
32	25	0
33	25	0
34	25	0
35	25	0
36	25	0
37	25	0
38	25	0
39	25	0
40	25	0
41	25	0
42	25	0
43	25	0
44	25	0
45	25	0
46	25	0
47	25	0
48	25	0
49	25	0
50	25	0
51	25	0
52	25	0
53	25	0
54	25	0
55	25	0
56	25	0
57	25	0
58	25	0
59	25	0
60	25	0
61	25	0
62	25	0
63	25	0
64	25	0
65	25	0
66	25	0
67	25	0
68	25	0
69	25	0
70	25	0
71	25	0
72	25	0
73	25	0
74	25	0
75	25	0
76	25	0
77	25	0
78	25	1
79	25	0
80	25	0
81	25	0
82	25	0
83	25	0
84	25	0
85	25	0
86	25	0
87	25	0
88	25	0
89	25	0
90	25	0
91	25	0
92	25	0
93	25	0
94	25	0
95	25	0
96	25	0
97	25	0
98	25	0
99	25	0
100	25	0
101	25	0
102	25	0
103	25	0
104	25	0
105	25	0
106	25	0
107	25	0
108	25	0
109	25	0
110	25	0
111	25	0
112	25	0
113	25	0
114	25	0
115	25	0
116	25	0
117	25	0
118	25	0
119	25	0
120	25	0
0	26	0
1	26	0
2	26	0
3	26	0
4	26	0
5	26	138
6	26	2
7	26	0
8	26	1
9	26	1
10	26	0
11	26	1
12	26	2
13	26	0
14	26	2
15	26	0
16	26	0
17	26	1
18	26	0
19	26	0
20	26	0
21	26	0
22	26	0
23	26	0
24	26	1
25	26	2
26	26	123
27	26	0
28	26	0
29	26	0
30	26	0
31	26	0
32	26	0
33	26	2
34	26	0
35	26	0
36	26	6
37	26	3
38	26	0
39	26	5
40	26	0
41	26	0
42	26	0
43	26	0
44	26	0
45	26	0
46	26	1
47	26	0
48	26	1
49	26	0
50	26	2
51	26	1
52	26	0
53	26	0
54	26	0
55	26	79
56	26	1
57	26	0
58	26	0
59	26	0
60	26	0
61	26	0
62	26	6
63	26	0
64	26	3
65	26	0
66	26	0
67	26	0
68	26	0
69	26	0
70	26	0
71	26	0
72	26	0
73	26	0
74	26	0
75	26	0
76	26	0
77	26	0
78	26	5
79	26	0
80	26	35
81	26	0
82	26	0
83	26	0
84	26	0
85	26	0
86	26	1
87	26	0
88	26	1
89	26	0
90	26	0
91	26	0
92	26	0
93	26	0
94	26	0
95	26	1
96	26	0
97	26	0
98	26	0
99	26	0
100	26	0
101	26	0
102	26	0
103	26	0
104	26	0
105	26	0
106	26	0
107	26	0
108	26	0
109	26	0
110	26	0
111	26	0
112	26	0
113	26	0
114	26	0
115	26	0
116	26	1
117	26	0
118	26	5
119	26	0
120	26	2
0	27	0
1	27	1
2	27	0
3	27	0
4	27	0
5	27	0
6	27	1
7	27	0
8	27	0
9	27	1
10	27	0
11	27	0
12	27	1
13	27	0
14	27	22
15	27	0
16	27	0
17	27	0
18	27	0
19	27	0
20	27	0
21	27	0
22	27	0
23	27	0
24	27	0
25	27	0
26	27	0
27	27	4
28	27	0
29	27	0
30	27	0
31	27	0
32	27	0
33	27	0
34	27	0
35	27	0
36	27	1
37	27	5
38	27	0
39	27	0
40	27	0
41	27	0
42	27	0
43	27	0
44	27	0
45	27	0
46	27	4
47	27	0
48	27	0
49	27	0
50	27	0
51	27	0
52	27	0
53	27	0
54	27	0
55	27	5
56	27	0
57	27	0
58	27	1
59	27	0
60	27	0
61	27	0
62	27	0
63	27	0
64	27	0
65	27	0
66	27	0
67	27	0
68	27	2
69	27	0
70	27	0
71	27	0
72	27	0
73	27	2
74	27	0
75	27	0
76	27	0
77	27	1
78	27	1
79	27	0
80	27	0
81	27	0
82	27	0
83	27	0
84	27	0
85	27	0
86	27	2
87	27	0
88	27	0
89	27	3
90	27	0
91	27	0
92	27	0
93	27	0
94	27	0
95	27	0
96	27	0
97	27	0
98	27	0
99	27	0
100	27	0
101	27	0
102	27	0
103	27	0
104	27	0
105	27	0
106	27	0
107	27	0
108	27	16
109	27	0
110	27	0
111	27	0
112	27	0
113	27	0
114	27	0
115	27	2
116	27	0
117	27	0
118	27	1
119	27	0
120	27	4
0	28	0
1	28	0
2	28	0
3	28	0
4	28	0
5	28	0
6	28	0
7	28	0
8	28	0
9	28	0
10	28	0
11	28	0
12	28	0
13	28	0
14	28	0
15	28	0
16	28	0
17	28	0
18	28	0
19	28	0
20	28	0
21	28	0
22	28	0
23	28	0
24	28	0
25	28	0
26	28	0
27	28	0
28	28	73
29	28	0
30	28	0
31	28	0
32	28	0
33	28	0
34	28	0
35	28	0
36	28	0
37	28	0
38	28	0
39	28	0
40	28	0
41	28	0
42	28	0
43	28	0
44	28	0
45	28	0
46	28	0
47	28	3
48	28	0
49	28	0
50	28	0
51	28	0
52	28	0
53	28	0
54	28	0
55	28	0
56	28	0
57	28	0
58	28	0
59	28	0
60	28	0
61	28	0
62	28	0
63	28	0
64	28	0
65	28	0
66	28	1
67	28	0
68	28	0
69	28	0
70	28	0
71	28	0
72	28	0
73	28	0
74	28	0
75	28	0
76	28	0
77	28	0
78	28	0
79	28	0
80	28	0
81	28	0
82	28	0
83	28	0
84	28	0
85	28	0
86	28	0
87	28	0
88	28	0
89	28	0
90	28	0
91	28	0
92	28	0
93	28	0
94	28	0
95	28	0
96	28	0
97	28	0
98	28	0
99	28	0
100	28	0
101	28	0
102	28	0
103	28	0
104	28	0
105	28	0
106	28	0
107	28	0
108	28	0
109	28	0
110	28	0
111	28	0
112	28	0
113	28	0
114	28	0
115	28	0
116	28	0
117	28	0
118	28	0
119	28	0
120	28	4
0	29	0
1	29	0
2	29	0
3	29	0
4	29	0
5	29	0
6	29	0
7	29	0
8	29	0
9	29	0
10	29	0
11	29	0
12	29	0
13	29	0
14	29	0
15	29	0
16	29	0
17	29	0
18	29	0
19	29	0
20	29	0
21	29	0
22	29	0
23	29	0
24	29	0
25	29	0
26	29	1
27	29	0
28	29	0
29	29	342
30	29	0
31	29	0
32	29	0
33	29	0
34	29	0
35	29	0
36	29	5
37	29	0
38	29	0
39	29	0
40	29	0
41	29	0
42	29	0
43	29	0
44	29	5
45	29	0
46	29	0
47	29	0
48	29	0
49	29	0
50	29	0
51	29	0
52	29	0
53	29	0
54	29	0
55	29	58
56	29	0
57	29	0
58	29	0
59	29	0
60	29	20
61	29	0
62	29	0
63	29	0
64	29	0
65	29	0
66	29	0
67	29	0
68	29	0
69	29	0
70	29	0
71	29	0
72	29	0
73	29	0
74	29	0
75	29	0
76	29	0
77	29	0
78	29	0
79	29	0
80	29	0
81	29	0
82	29	0
83	29	0
84	29	0
85	29	0
86	29	0
87	29	0
88	29	0
89	29	0
90	29	0
91	29	0
92	29	0
93	29	0
94	29	0
95	29	0
96	29	0
97	29	0
98	29	0
99	29	0
100	29	0
101	29	0
102	29	0
103	29	0
104	29	0
105	29	0
106	29	0
107	29	0
108	29	0
109	29	0
110	29	0
111	29	0
112	29	0
113	29	0
114	29	0
115	29	0
116	29	0
117	29	0
118	29	0
119	29	0
120	29	0
0	30	0
1	30	0
2	30	0
3	30	0
4	30	0
5	30	0
6	30	0
7	30	0
8	30	0
9	30	0
10	30	0
11	30	0
12	30	0
13	30	0
14	30	0
15	30	0
16	30	0
17	30	0
18	30	0
19	30	0
20	30	0
21	30	0
22	30	0
23	30	0
24	30	0
25	30	0
26	30	0
27	30	0
28	30	0
29	30	0
30	30	469
31	30	0
32	30	0
33	30	0
34	30	0
35	30	0
36	30	0
37	30	0
38	30	0
39	30	0
40	30	0
41	30	0
42	30	0
43	30	0
44	30	0
45	30	0
46	30	0
47	30	0
48	30	0
49	30	0
50	30	0
51	30	0
52	30	0
53	30	0
54	30	0
55	30	0
56	30	0
57	30	0
58	30	0
59	30	0
60	30	0
61	30	0
62	30	0
63	30	0
64	30	0
65	30	0
66	30	0
67	30	0
68	30	0
69	30	0
70	30	0
71	30	0
72	30	0
73	30	0
74	30	0
75	30	0
76	30	0
77	30	0
78	30	0
79	30	0
80	30	0
81	30	0
82	30	0
83	30	0
84	30	0
85	30	0
86	30	0
87	30	0
88	30	0
89	30	0
90	30	0
91	30	0
92	30	0
93	30	0
94	30	0
95	30	0
96	30	0
97	30	0
98	30	0
99	30	0
100	30	0
101	30	0
102	30	0
103	30	0
104	30	0
105	30	0
106	30	0
107	30	0
108	30	0
109	30	0
110	30	0
111	30	0
112	30	0
113	30	0
114	30	0
115	30	0
116	30	0
117	30	0
118	30	0
119	30	0
120	30	0
0	31	0
1	31	0
2	31	0
3	31	0
4	31	0
5	31	0
6	31	0
7	31	0
8	31	0
9	31	0
10	31	0
11	31	0
12	31	0
13	31	0
14	31	0
15	31	0
16	31	0
17	31	0
18	31	0
19	31	0
20	31	0
21	31	0
22	31	0
23	31	0
24	31	0
25	31	0
26	31	0
27	31	0
28	31	0
29	31	0
30	31	0
31	31	163
32	31	0
33	31	0
34	31	0
35	31	0
36	31	0
37	31	0
38	31	0
39	31	0
40	31	0
41	31	1
42	31	0
43	31	0
44	31	0
45	31	0
46	31	0
47	31	0
48	31	0
49	31	0
50	31	0
51	31	0
52	31	0
53	31	0
54	31	0
55	31	0
56	31	0
57	31	0
58	31	0
59	31	0
60	31	0
61	31	0
62	31	0
63	31	0
64	31	0
65	31	0
66	31	0
67	31	0
68	31	0
69	31	0
70	31	0
71	31	0
72	31	0
73	31	0
74	31	0
75	31	0
76	31	0
77	31	0
78	31	0
79	31	0
80	31	0
81	31	0
82	31	0
83	31	0
84	31	0
85	31	0
86	31	0
87	31	0
88	31	0
89	31	0
90	31	0
91	31	0
92	31	0
93	31	0
94	31	0
95	31	0
96	31	0
97	31	0
98	31	0
99	31	0
100	31	0
101	31	0
102	31	0
103	31	0
104	31	0
105	31	0
106	31	0
107	31	0
108	31	0
109	31	0
110	31	0
111	31	0
112	31	0
113	31	0
114	31	0
115	31	0
116	31	0
117	31	0
118	31	0
119	31	0
120	31	0
0	32	0
1	32	0
2	32	0
3	32	0
4	32	0
5	32	0
6	32	0
7	32	0
8	32	0
9	32	0
10	32	0
11	32	0
12	32	0
13	32	0
14	32	0
15	32	0
16	32	0
17	32	0
18	32	0
19	32	0
20	32	0
21	32	0
22	32	0
23	32	0
24	32	0
25	32	0
26	32	0
27	32	0
28	32	0
29	32	0
30	32	0
31	32	0
32	32	21
33	32	0
34	32	0
35	32	0
36	32	0
37	32	5
38	32	0
39	32	0
40	32	0
41	32	0
42	32	0
43	32	0
44	32	0
45	32	0
46	32	0
47	32	0
48	32	0
49	32	0
50	32	0
51	32	0
52	32	0
53	32	0
54	32	0
55	32	0
56	32	0
57	32	0
58	32	0
59	32	0
60	32	0
61	32	0
62	32	3
63	32	0
64	32	0
65	32	0
66	32	1
67	32	0
68	32	0
69	32	0
70	32	0
71	32	0
72	32	0
73	32	0
74	32	0
75	32	0
76	32	0
77	32	0
78	32	0
79	32	0
80	32	0
81	32	0
82	32	0
83	32	0
84	32	0
85	32	0
86	32	0
87	32	0
88	32	1
89	32	0
90	32	0
91	32	1
92	32	0
93	32	0
94	32	0
95	32	0
96	32	0
97	32	0
98	32	0
99	32	0
100	32	0
101	32	0
102	32	0
103	32	0
104	32	0
105	32	0
106	32	0
107	32	0
108	32	0
109	32	0
110	32	0
111	32	0
112	32	0
113	32	0
114	32	0
115	32	0
116	32	0
117	32	0
118	32	1
119	32	0
120	32	0
0	33	1
1	33	0
2	33	0
3	33	0
4	33	0
5	33	0
6	33	0
7	33	0
8	33	0
9	33	0
10	33	0
11	33	0
12	33	0
13	33	0
14	33	0
15	33	0
16	33	0
17	33	0
18	33	0
19	33	0
20	33	0
21	33	0
22	33	0
23	33	0
24	33	0
25	33	0
26	33	0
27	33	0
28	33	0
29	33	0
30	33	0
31	33	0
32	33	0
33	33	2
34	33	0
35	33	0
36	33	1
37	33	0
38	33	0
39	33	0
40	33	0
41	33	2
42	33	0
43	33	0
44	33	0
45	33	0
46	33	0
47	33	0
48	33	0
49	33	0
50	33	0
51	33	0
52	33	0
53	33	0
54	33	0
55	33	0
56	33	0
57	33	0
58	33	0
59	33	0
60	33	0
61	33	0
62	33	0
63	33	0
64	33	0
65	33	0
66	33	0
67	33	0
68	33	0
69	33	0
70	33	0
71	33	0
72	33	0
73	33	0
74	33	0
75	33	0
76	33	0
77	33	0
78	33	0
79	33	0
80	33	0
81	33	0
82	33	0
83	33	0
84	33	0
85	33	0
86	33	0
87	33	0
88	33	0
89	33	0
90	33	0
91	33	0
92	33	0
93	33	0
94	33	0
95	33	0
96	33	0
97	33	0
98	33	0
99	33	0
100	33	1
101	33	0
102	33	0
103	33	0
104	33	0
105	33	0
106	33	0
107	33	0
108	33	0
109	33	0
110	33	0
111	33	0
112	33	0
113	33	0
114	33	0
115	33	0
116	33	0
117	33	0
118	33	0
119	33	0
120	33	2
0	34	0
1	34	0
2	34	0
3	34	0
4	34	0
5	34	0
6	34	0
7	34	0
8	34	0
9	34	0
10	34	0
11	34	0
12	34	0
13	34	0
14	34	0
15	34	0
16	34	0
17	34	0
18	34	0
19	34	0
20	34	0
21	34	0
22	34	0
23	34	0
24	34	0
25	34	0
26	34	0
27	34	0
28	34	0
29	34	0
30	34	0
31	34	0
32	34	0
33	34	0
34	34	1
35	34	0
36	34	0
37	34	0
38	34	0
39	34	0
40	34	0
41	34	0
42	34	0
43	34	0
44	34	0
45	34	0
46	34	0
47	34	0
48	34	0
49	34	0
50	34	0
51	34	0
52	34	0
53	34	0
54	34	0
55	34	0
56	34	0
57	34	0
58	34	0
59	34	0
60	34	0
61	34	0
62	34	0
63	34	0
64	34	0
65	34	0
66	34	0
67	34	0
68	34	0
69	34	0
70	34	0
71	34	0
72	34	0
73	34	0
74	34	0
75	34	0
76	34	0
77	34	0
78	34	0
79	34	0
80	34	0
81	34	0
82	34	0
83	34	0
84	34	0
85	34	0
86	34	0
87	34	0
88	34	0
89	34	0
90	34	0
91	34	0
92	34	0
93	34	0
94	34	0
95	34	3
96	34	0
97	34	0
98	34	0
99	34	0
100	34	0
101	34	0
102	34	0
103	34	0
104	34	0
105	34	0
106	34	0
107	34	0
108	34	0
109	34	0
110	34	0
111	34	0
112	34	0
113	34	0
114	34	0
115	34	0
116	34	0
117	34	0
118	34	0
119	34	0
120	34	0
0	35	0
1	35	0
2	35	0
3	35	0
4	35	0
5	35	0
6	35	0
7	35	0
8	35	0
9	35	0
10	35	0
11	35	0
12	35	0
13	35	0
14	35	0
15	35	0
16	35	0
17	35	0
18	35	0
19	35	0
20	35	0
21	35	0
22	35	0
23	35	0
24	35	0
25	35	0
26	35	0
27	35	0
28	35	0
29	35	0
30	35	0
31	35	0
32	35	0
33	35	0
34	35	0
35	35	0
36	35	0
37	35	0
38	35	0
39	35	0
40	35	0
41	35	0
42	35	0
43	35	0
44	35	0
45	35	0
46	35	0
47	35	0
48	35	0
49	35	0
50	35	0
51	35	0
52	35	0
53	35	0
54	35	0
55	35	0
56	35	0
57	35	0
58	35	0
59	35	0
60	35	0
61	35	0
62	35	0
63	35	0
64	35	0
65	35	0
66	35	0
67	35	0
68	35	0
69	35	0
70	35	0
71	35	0
72	35	0
73	35	0
74	35	0
75	35	0
76	35	0
77	35	0
78	35	0
79	35	0
80	35	0
81	35	0
82	35	0
83	35	0
84	35	0
85	35	0
86	35	0
87	35	0
88	35	0
89	35	0
90	35	0
91	35	0
92	35	0
93	35	0
94	35	0
95	35	0
96	35	0
97	35	0
98	35	0
99	35	0
100	35	0
101	35	0
102	35	0
103	35	0
104	35	0
105	35	0
106	35	0
107	35	0
108	35	0
109	35	0
110	35	0
111	35	0
112	35	0
113	35	0
114	35	0
115	35	0
116	35	0
117	35	0
118	35	0
119	35	0
120	35	0
0	36	3
1	36	2
2	36	0
3	36	0
4	36	0
5	36	0
6	36	74
7	36	0
8	36	0
9	36	4
10	36	0
11	36	0
12	36	0
13	36	3
14	36	1
15	36	0
16	36	0
17	36	0
18	36	0
19	36	0
20	36	1
21	36	0
22	36	0
23	36	0
24	36	0
25	36	0
26	36	1
27	36	0
28	36	0
29	36	0
30	36	0
31	36	0
32	36	0
33	36	3
34	36	0
35	36	0
36	36	894
37	36	0
38	36	0
39	36	0
40	36	0
41	36	5
42	36	0
43	36	0
44	36	0
45	36	0
46	36	0
47	36	0
48	36	0
49	36	0
50	36	0
51	36	0
52	36	0
53	36	0
54	36	0
55	36	2
56	36	1
57	36	0
58	36	1
59	36	0
60	36	0
61	36	0
62	36	0
63	36	0
64	36	0
65	36	0
66	36	0
67	36	0
68	36	3
69	36	0
70	36	0
71	36	0
72	36	0
73	36	0
74	36	0
75	36	1
76	36	0
77	36	0
78	36	0
79	36	0
80	36	0
81	36	0
82	36	0
83	36	0
84	36	0
85	36	0
86	36	0
87	36	0
88	36	10
89	36	0
90	36	0
91	36	0
92	36	0
93	36	0
94	36	0
95	36	0
96	36	0
97	36	0
98	36	0
99	36	0
100	36	11
101	36	0
102	36	0
103	36	0
104	36	0
105	36	0
106	36	0
107	36	0
108	36	2
109	36	0
110	36	1
111	36	0
112	36	0
113	36	0
114	36	0
115	36	0
116	36	6
117	36	22
118	36	0
119	36	0
120	36	52
0	37	0
1	37	0
2	37	4
3	37	0
4	37	0
5	37	0
6	37	0
7	37	0
8	37	0
9	37	0
10	37	0
11	37	0
12	37	0
13	37	0
14	37	0
15	37	0
16	37	0
17	37	1
18	37	0
19	37	0
20	37	0
21	37	0
22	37	0
23	37	0
24	37	0
25	37	0
26	37	2
27	37	0
28	37	0
29	37	0
30	37	0
31	37	0
32	37	40
33	37	2
34	37	0
35	37	0
36	37	1
37	37	593
38	37	0
39	37	0
40	37	0
41	37	0
42	37	0
43	37	0
44	37	0
45	37	0
46	37	3
47	37	0
48	37	0
49	37	0
50	37	2
51	37	0
52	37	0
53	37	0
54	37	0
55	37	7
56	37	0
57	37	0
58	37	0
59	37	0
60	37	0
61	37	0
62	37	88
63	37	0
64	37	3
65	37	1
66	37	13
67	37	0
68	37	0
69	37	0
70	37	1
71	37	0
72	37	0
73	37	0
74	37	0
75	37	0
76	37	0
77	37	3
78	37	1
79	37	0
80	37	5
81	37	0
82	37	1
83	37	12
84	37	0
85	37	0
86	37	0
87	37	0
88	37	21
89	37	0
90	37	0
91	37	18
92	37	0
93	37	0
94	37	3
95	37	18
96	37	0
97	37	0
98	37	0
99	37	0
100	37	1
101	37	0
102	37	0
103	37	4
104	37	0
105	37	0
106	37	1
107	37	0
108	37	5
109	37	0
110	37	0
111	37	0
112	37	0
113	37	0
114	37	0
115	37	1
116	37	0
117	37	1
118	37	105
119	37	0
120	37	73
0	38	0
1	38	0
2	38	0
3	38	3
4	38	0
5	38	0
6	38	0
7	38	0
8	38	0
9	38	0
10	38	0
11	38	0
12	38	0
13	38	0
14	38	0
15	38	0
16	38	0
17	38	0
18	38	0
19	38	0
20	38	0
21	38	0
22	38	0
23	38	0
24	38	0
25	38	0
26	38	0
27	38	0
28	38	0
29	38	0
30	38	0
31	38	0
32	38	0
33	38	0
34	38	0
35	38	0
36	38	0
37	38	0
38	38	64
39	38	0
40	38	0
41	38	0
42	38	0
43	38	0
44	38	0
45	38	0
46	38	0
47	38	0
48	38	0
49	38	0
50	38	0
51	38	0
52	38	0
53	38	0
54	38	0
55	38	1
56	38	0
57	38	0
58	38	0
59	38	0
60	38	0
61	38	0
62	38	0
63	38	0
64	38	0
65	38	0
66	38	0
67	38	0
68	38	0
69	38	0
70	38	0
71	38	0
72	38	0
73	38	0
74	38	0
75	38	0
76	38	0
77	38	0
78	38	0
79	38	0
80	38	0
81	38	0
82	38	0
83	38	0
84	38	0
85	38	0
86	38	0
87	38	0
88	38	11
89	38	0
90	38	0
91	38	0
92	38	0
93	38	0
94	38	0
95	38	0
96	38	0
97	38	0
98	38	0
99	38	0
100	38	0
101	38	0
102	38	0
103	38	0
104	38	0
105	38	0
106	38	0
107	38	0
108	38	0
109	38	0
110	38	0
111	38	0
112	38	0
113	38	0
114	38	0
115	38	0
116	38	0
117	38	0
118	38	0
119	38	0
120	38	0
0	39	0
1	39	0
2	39	0
3	39	0
4	39	0
5	39	0
6	39	0
7	39	1
8	39	0
9	39	0
10	39	0
11	39	0
12	39	0
13	39	0
14	39	0
15	39	0
16	39	0
17	39	0
18	39	0
19	39	0
20	39	0
21	39	0
22	39	0
23	39	0
24	39	0
25	39	0
26	39	0
27	39	0
28	39	0
29	39	0
30	39	0
31	39	0
32	39	0
33	39	0
34	39	0
35	39	0
36	39	0
37	39	0
38	39	0
39	39	6
40	39	0
41	39	0
42	39	0
43	39	0
44	39	0
45	39	0
46	39	0
47	39	0
48	39	0
49	39	0
50	39	0
51	39	1
52	39	0
53	39	0
54	39	0
55	39	0
56	39	0
57	39	0
58	39	0
59	39	0
60	39	0
61	39	0
62	39	0
63	39	0
64	39	0
65	39	0
66	39	0
67	39	0
68	39	0
69	39	0
70	39	1
71	39	0
72	39	0
73	39	0
74	39	0
75	39	0
76	39	0
77	39	0
78	39	5
79	39	0
80	39	0
81	39	0
82	39	0
83	39	0
84	39	0
85	39	0
86	39	0
87	39	0
88	39	0
89	39	0
90	39	0
91	39	0
92	39	0
93	39	0
94	39	0
95	39	1
96	39	0
97	39	0
98	39	0
99	39	0
100	39	0
101	39	0
102	39	0
103	39	0
104	39	0
105	39	0
106	39	0
107	39	0
108	39	0
109	39	0
110	39	0
111	39	0
112	39	0
113	39	0
114	39	0
115	39	0
116	39	0
117	39	0
118	39	0
119	39	0
120	39	0
0	40	0
1	40	0
2	40	0
3	40	0
4	40	0
5	40	0
6	40	0
7	40	0
8	40	0
9	40	0
10	40	0
11	40	0
12	40	0
13	40	0
14	40	0
15	40	0
16	40	0
17	40	0
18	40	0
19	40	0
20	40	0
21	40	0
22	40	0
23	40	0
24	40	0
25	40	0
26	40	0
27	40	0
28	40	0
29	40	0
30	40	0
31	40	0
32	40	0
33	40	0
34	40	0
35	40	0
36	40	0
37	40	0
38	40	0
39	40	0
40	40	10
41	40	0
42	40	0
43	40	0
44	40	0
45	40	0
46	40	0
47	40	0
48	40	0
49	40	0
50	40	0
51	40	0
52	40	0
53	40	0
54	40	0
55	40	0
56	40	0
57	40	0
58	40	0
59	40	0
60	40	0
61	40	0
62	40	0
63	40	0
64	40	0
65	40	0
66	40	0
67	40	0
68	40	0
69	40	0
70	40	0
71	40	0
72	40	0
73	40	0
74	40	0
75	40	0
76	40	0
77	40	0
78	40	0
79	40	0
80	40	0
81	40	0
82	40	0
83	40	0
84	40	0
85	40	0
86	40	0
87	40	0
88	40	0
89	40	0
90	40	0
91	40	0
92	40	0
93	40	0
94	40	0
95	40	0
96	40	0
97	40	0
98	40	0
99	40	0
100	40	0
101	40	0
102	40	0
103	40	0
104	40	0
105	40	0
106	40	0
107	40	0
108	40	0
109	40	0
110	40	0
111	40	0
112	40	0
113	40	0
114	40	0
115	40	0
116	40	0
117	40	0
118	40	0
119	40	0
120	40	0
0	41	4
1	41	0
2	41	0
3	41	0
4	41	0
5	41	0
6	41	44
7	41	1
8	41	0
9	41	1
10	41	0
11	41	0
12	41	1
13	41	0
14	41	0
15	41	0
16	41	3
17	41	1
18	41	1
19	41	0
20	41	2
21	41	0
22	41	0
23	41	0
24	41	1
25	41	0
26	41	0
27	41	0
28	41	0
29	41	0
30	41	0
31	41	0
32	41	0
33	41	6
34	41	0
35	41	0
36	41	5
37	41	3
38	41	0
39	41	0
40	41	0
41	41	5435
42	41	0
43	41	0
44	41	0
45	41	0
46	41	0
47	41	0
48	41	0
49	41	0
50	41	3
51	41	0
52	41	0
53	41	0
54	41	0
55	41	0
56	41	0
57	41	0
58	41	0
59	41	0
60	41	1
61	41	0
62	41	0
63	41	0
64	41	0
65	41	1
66	41	0
67	41	0
68	41	5
69	41	0
70	41	0
71	41	0
72	41	1
73	41	0
74	41	0
75	41	1
76	41	3
77	41	0
78	41	0
79	41	0
80	41	1
81	41	0
82	41	0
83	41	0
84	41	0
85	41	0
86	41	0
87	41	0
88	41	7
89	41	0
90	41	0
91	41	0
92	41	0
93	41	0
94	41	0
95	41	2
96	41	0
97	41	23
98	41	0
99	41	0
100	41	8
101	41	0
102	41	0
103	41	0
104	41	1
105	41	0
106	41	4
107	41	0
108	41	1
109	41	0
110	41	2
111	41	0
112	41	2
113	41	0
114	41	0
115	41	0
116	41	3
117	41	13
118	41	1
119	41	0
120	41	9
0	42	0
1	42	0
2	42	0
3	42	0
4	42	0
5	42	0
6	42	0
7	42	0
8	42	0
9	42	0
10	42	0
11	42	0
12	42	0
13	42	0
14	42	0
15	42	0
16	42	0
17	42	0
18	42	0
19	42	0
20	42	0
21	42	0
22	42	0
23	42	0
24	42	0
25	42	0
26	42	0
27	42	0
28	42	0
29	42	0
30	42	0
31	42	0
32	42	0
33	42	0
34	42	0
35	42	0
36	42	0
37	42	0
38	42	0
39	42	0
40	42	0
41	42	0
42	42	78
43	42	0
44	42	0
45	42	0
46	42	0
47	42	0
48	42	0
49	42	0
50	42	0
51	42	0
52	42	0
53	42	0
54	42	0
55	42	0
56	42	0
57	42	0
58	42	0
59	42	0
60	42	0
61	42	0
62	42	0
63	42	0
64	42	0
65	42	0
66	42	0
67	42	0
68	42	0
69	42	0
70	42	0
71	42	0
72	42	0
73	42	0
74	42	0
75	42	0
76	42	0
77	42	0
78	42	0
79	42	0
80	42	0
81	42	0
82	42	0
83	42	0
84	42	0
85	42	0
86	42	0
87	42	0
88	42	0
89	42	0
90	42	0
91	42	0
92	42	0
93	42	0
94	42	0
95	42	0
96	42	0
97	42	0
98	42	0
99	42	0
100	42	0
101	42	0
102	42	0
103	42	0
104	42	0
105	42	0
106	42	0
107	42	0
108	42	0
109	42	0
110	42	0
111	42	0
112	42	0
113	42	0
114	42	0
115	42	0
116	42	0
117	42	0
118	42	0
119	42	0
120	42	0
0	43	0
1	43	0
2	43	0
3	43	0
4	43	0
5	43	0
6	43	0
7	43	0
8	43	0
9	43	0
10	43	0
11	43	0
12	43	0
13	43	0
14	43	0
15	43	0
16	43	0
17	43	0
18	43	0
19	43	0
20	43	0
21	43	0
22	43	0
23	43	0
24	43	0
25	43	0
26	43	0
27	43	0
28	43	0
29	43	0
30	43	0
31	43	0
32	43	0
33	43	1
34	43	0
35	43	0
36	43	0
37	43	0
38	43	0
39	43	0
40	43	0
41	43	0
42	43	0
43	43	37
44	43	0
45	43	0
46	43	0
47	43	0
48	43	0
49	43	0
50	43	0
51	43	0
52	43	0
53	43	0
54	43	0
55	43	0
56	43	45
57	43	0
58	43	0
59	43	0
60	43	0
61	43	0
62	43	0
63	43	0
64	43	0
65	43	5
66	43	2
67	43	0
68	43	0
69	43	0
70	43	0
71	43	0
72	43	0
73	43	0
74	43	0
75	43	0
76	43	0
77	43	0
78	43	0
79	43	0
80	43	3
81	43	0
82	43	0
83	43	0
84	43	0
85	43	0
86	43	0
87	43	0
88	43	0
89	43	0
90	43	0
91	43	0
92	43	0
93	43	0
94	43	0
95	43	1
96	43	0
97	43	0
98	43	0
99	43	0
100	43	0
101	43	0
102	43	0
103	43	0
104	43	0
105	43	0
106	43	0
107	43	0
108	43	0
109	43	0
110	43	0
111	43	0
112	43	0
113	43	0
114	43	0
115	43	0
116	43	0
117	43	0
118	43	0
119	43	0
120	43	5
0	44	0
1	44	0
2	44	0
3	44	0
4	44	0
5	44	0
6	44	0
7	44	0
8	44	0
9	44	0
10	44	0
11	44	0
12	44	0
13	44	0
14	44	0
15	44	0
16	44	0
17	44	0
18	44	0
19	44	0
20	44	0
21	44	0
22	44	0
23	44	0
24	44	0
25	44	0
26	44	0
27	44	0
28	44	0
29	44	8
30	44	0
31	44	0
32	44	0
33	44	0
34	44	0
35	44	0
36	44	0
37	44	0
38	44	0
39	44	0
40	44	0
41	44	0
42	44	0
43	44	0
44	44	47
45	44	0
46	44	0
47	44	0
48	44	0
49	44	0
50	44	0
51	44	0
52	44	0
53	44	0
54	44	0
55	44	1
56	44	0
57	44	0
58	44	0
59	44	0
60	44	0
61	44	0
62	44	0
63	44	0
64	44	0
65	44	0
66	44	0
67	44	0
68	44	0
69	44	0
70	44	0
71	44	0
72	44	0
73	44	0
74	44	0
75	44	0
76	44	0
77	44	0
78	44	0
79	44	0
80	44	0
81	44	0
82	44	0
83	44	0
84	44	0
85	44	0
86	44	0
87	44	0
88	44	0
89	44	0
90	44	0
91	44	0
92	44	0
93	44	0
94	44	0
95	44	0
96	44	0
97	44	0
98	44	0
99	44	0
100	44	0
101	44	0
102	44	0
103	44	0
104	44	0
105	44	0
106	44	0
107	44	0
108	44	0
109	44	0
110	44	0
111	44	0
112	44	0
113	44	0
114	44	0
115	44	0
116	44	0
117	44	0
118	44	0
119	44	0
120	44	0
0	45	2
1	45	0
2	45	0
3	45	0
4	45	0
5	45	0
6	45	0
7	45	0
8	45	0
9	45	0
10	45	0
11	45	0
12	45	0
13	45	0
14	45	0
15	45	0
16	45	0
17	45	0
18	45	3
19	45	0
20	45	0
21	45	0
22	45	0
23	45	0
24	45	0
25	45	0
26	45	0
27	45	0
28	45	0
29	45	0
30	45	0
31	45	0
32	45	0
33	45	0
34	45	0
35	45	0
36	45	0
37	45	2
38	45	0
39	45	0
40	45	0
41	45	1
42	45	0
43	45	0
44	45	0
45	45	67
46	45	0
47	45	0
48	45	0
49	45	0
50	45	0
51	45	0
52	45	0
53	45	0
54	45	0
55	45	0
56	45	0
57	45	0
58	45	0
59	45	0
60	45	0
61	45	0
62	45	0
63	45	0
64	45	0
65	45	15
66	45	0
67	45	0
68	45	0
69	45	0
70	45	0
71	45	0
72	45	0
73	45	0
74	45	0
75	45	0
76	45	0
77	45	0
78	45	0
79	45	0
80	45	0
81	45	0
82	45	0
83	45	0
84	45	0
85	45	0
86	45	0
87	45	0
88	45	14
89	45	0
90	45	0
91	45	0
92	45	0
93	45	0
94	45	0
95	45	0
96	45	0
97	45	0
98	45	0
99	45	0
100	45	0
101	45	0
102	45	0
103	45	0
104	45	0
105	45	0
106	45	1
107	45	0
108	45	0
109	45	0
110	45	0
111	45	0
112	45	0
113	45	0
114	45	0
115	45	0
116	45	0
117	45	0
118	45	0
119	45	0
120	45	3
0	46	1
1	46	0
2	46	0
3	46	0
4	46	0
5	46	0
6	46	0
7	46	0
8	46	0
9	46	0
10	46	11
11	46	0
12	46	2
13	46	0
14	46	1
15	46	0
16	46	0
17	46	1
18	46	0
19	46	0
20	46	0
21	46	0
22	46	0
23	46	0
24	46	2
25	46	0
26	46	3
27	46	0
28	46	0
29	46	0
30	46	0
31	46	0
32	46	0
33	46	0
34	46	0
35	46	0
36	46	0
37	46	3
38	46	0
39	46	7
40	46	0
41	46	0
42	46	0
43	46	0
44	46	0
45	46	0
46	46	2138
47	46	0
48	46	0
49	46	0
50	46	0
51	46	0
52	46	0
53	46	0
54	46	0
55	46	8
56	46	0
57	46	0
58	46	1
59	46	0
60	46	0
61	46	0
62	46	3
63	46	0
64	46	0
65	46	0
66	46	0
67	46	0
68	46	0
69	46	0
70	46	0
71	46	0
72	46	0
73	46	0
74	46	0
75	46	0
76	46	0
77	46	2
78	46	3
79	46	0
80	46	0
81	46	0
82	46	1
83	46	2
84	46	0
85	46	0
86	46	1
87	46	0
88	46	1
89	46	0
90	46	0
91	46	1
92	46	0
93	46	0
94	46	0
95	46	0
96	46	0
97	46	0
98	46	0
99	46	0
100	46	0
101	46	0
102	46	0
103	46	7
104	46	0
105	46	171
106	46	0
107	46	0
108	46	5
109	46	0
110	46	0
111	46	0
112	46	0
113	46	0
114	46	0
115	46	0
116	46	0
117	46	1
118	46	1
119	46	0
120	46	2
0	47	0
1	47	0
2	47	0
3	47	0
4	47	0
5	47	0
6	47	0
7	47	0
8	47	0
9	47	0
10	47	0
11	47	0
12	47	0
13	47	0
14	47	0
15	47	0
16	47	0
17	47	0
18	47	0
19	47	0
20	47	0
21	47	0
22	47	0
23	47	0
24	47	0
25	47	0
26	47	0
27	47	0
28	47	0
29	47	0
30	47	0
31	47	0
32	47	0
33	47	1
34	47	0
35	47	0
36	47	0
37	47	0
38	47	0
39	47	0
40	47	0
41	47	0
42	47	0
43	47	0
44	47	0
45	47	0
46	47	0
47	47	52
48	47	0
49	47	0
50	47	0
51	47	0
52	47	0
53	47	0
54	47	0
55	47	7
56	47	0
57	47	0
58	47	0
59	47	0
60	47	0
61	47	0
62	47	0
63	47	0
64	47	0
65	47	0
66	47	0
67	47	0
68	47	0
69	47	0
70	47	0
71	47	0
72	47	0
73	47	0
74	47	0
75	47	0
76	47	0
77	47	0
78	47	1
79	47	0
80	47	0
81	47	0
82	47	0
83	47	0
84	47	0
85	47	0
86	47	0
87	47	0
88	47	0
89	47	0
90	47	0
91	47	0
92	47	0
93	47	0
94	47	0
95	47	0
96	47	0
97	47	0
98	47	0
99	47	0
100	47	0
101	47	0
102	47	0
103	47	0
104	47	0
105	47	0
106	47	0
107	47	0
108	47	0
109	47	0
110	47	0
111	47	0
112	47	0
113	47	0
114	47	0
115	47	0
116	47	0
117	47	0
118	47	0
119	47	0
120	47	0
0	48	0
1	48	0
2	48	0
3	48	0
4	48	0
5	48	0
6	48	0
7	48	0
8	48	0
9	48	0
10	48	0
11	48	0
12	48	0
13	48	0
14	48	0
15	48	0
16	48	0
17	48	0
18	48	0
19	48	0
20	48	0
21	48	0
22	48	0
23	48	0
24	48	0
25	48	0
26	48	0
27	48	0
28	48	0
29	48	0
30	48	0
31	48	0
32	48	0
33	48	0
34	48	0
35	48	0
36	48	0
37	48	0
38	48	0
39	48	0
40	48	0
41	48	0
42	48	0
43	48	0
44	48	0
45	48	0
46	48	0
47	48	0
48	48	62
49	48	0
50	48	0
51	48	0
52	48	0
53	48	0
54	48	0
55	48	2
56	48	0
57	48	0
58	48	0
59	48	0
60	48	0
61	48	0
62	48	0
63	48	0
64	48	0
65	48	0
66	48	0
67	48	0
68	48	0
69	48	0
70	48	0
71	48	0
72	48	0
73	48	0
74	48	0
75	48	0
76	48	0
77	48	0
78	48	0
79	48	0
80	48	0
81	48	0
82	48	0
83	48	0
84	48	0
85	48	0
86	48	0
87	48	0
88	48	0
89	48	0
90	48	0
91	48	0
92	48	0
93	48	0
94	48	0
95	48	0
96	48	0
97	48	0
98	48	0
99	48	0
100	48	0
101	48	0
102	48	0
103	48	0
104	48	0
105	48	0
106	48	0
107	48	0
108	48	0
109	48	0
110	48	0
111	48	0
112	48	0
113	48	0
114	48	0
115	48	0
116	48	0
117	48	0
118	48	0
119	48	0
120	48	0
0	49	0
1	49	0
2	49	0
3	49	0
4	49	0
5	49	0
6	49	0
7	49	0
8	49	0
9	49	0
10	49	0
11	49	0
12	49	0
13	49	0
14	49	0
15	49	0
16	49	0
17	49	0
18	49	0
19	49	0
20	49	0
21	49	0
22	49	0
23	49	0
24	49	0
25	49	0
26	49	0
27	49	0
28	49	0
29	49	0
30	49	0
31	49	0
32	49	0
33	49	0
34	49	0
35	49	0
36	49	0
37	49	0
38	49	0
39	49	0
40	49	0
41	49	0
42	49	0
43	49	0
44	49	0
45	49	0
46	49	0
47	49	0
48	49	0
49	49	126
50	49	0
51	49	0
52	49	0
53	49	0
54	49	0
55	49	0
56	49	0
57	49	0
58	49	0
59	49	0
60	49	0
61	49	0
62	49	0
63	49	0
64	49	0
65	49	0
66	49	0
67	49	0
68	49	1
69	49	0
70	49	0
71	49	0
72	49	0
73	49	0
74	49	0
75	49	0
76	49	0
77	49	0
78	49	0
79	49	0
80	49	0
81	49	0
82	49	0
83	49	0
84	49	0
85	49	0
86	49	0
87	49	0
88	49	0
89	49	0
90	49	0
91	49	0
92	49	0
93	49	0
94	49	0
95	49	0
96	49	0
97	49	0
98	49	0
99	49	0
100	49	0
101	49	0
102	49	0
103	49	0
104	49	0
105	49	0
106	49	0
107	49	0
108	49	0
109	49	0
110	49	0
111	49	0
112	49	0
113	49	0
114	49	0
115	49	0
116	49	0
117	49	0
118	49	0
119	49	0
120	49	0
0	50	0
1	50	0
2	50	0
3	50	0
4	50	0
5	50	0
6	50	0
7	50	0
8	50	0
9	50	0
10	50	0
11	50	0
12	50	0
13	50	0
14	50	0
15	50	0
16	50	0
17	50	0
18	50	0
19	50	0
20	50	0
21	50	0
22	50	0
23	50	0
24	50	0
25	50	0
26	50	0
27	50	0
28	50	0
29	50	0
30	50	0
31	50	0
32	50	0
33	50	0
34	50	0
35	50	0
36	50	0
37	50	0
38	50	0
39	50	0
40	50	0
41	50	0
42	50	0
43	50	0
44	50	0
45	50	0
46	50	0
47	50	0
48	50	0
49	50	0
50	50	1021
51	50	0
52	50	0
53	50	0
54	50	0
55	50	0
56	50	0
57	50	0
58	50	0
59	50	0
60	50	0
61	50	0
62	50	0
63	50	0
64	50	0
65	50	0
66	50	0
67	50	0
68	50	0
69	50	0
70	50	0
71	50	0
72	50	0
73	50	0
74	50	0
75	50	0
76	50	0
77	50	0
78	50	0
79	50	0
80	50	0
81	50	0
82	50	0
83	50	0
84	50	0
85	50	0
86	50	0
87	50	0
88	50	0
89	50	1
90	50	0
91	50	0
92	50	0
93	50	0
94	50	0
95	50	0
96	50	0
97	50	0
98	50	0
99	50	0
100	50	0
101	50	0
102	50	0
103	50	0
104	50	0
105	50	0
106	50	0
107	50	0
108	50	0
109	50	0
110	50	0
111	50	0
112	50	0
113	50	0
114	50	0
115	50	0
116	50	0
117	50	0
118	50	0
119	50	0
120	50	0
0	51	0
1	51	0
2	51	0
3	51	0
4	51	0
5	51	0
6	51	0
7	51	0
8	51	0
9	51	0
10	51	0
11	51	0
12	51	0
13	51	0
14	51	0
15	51	0
16	51	0
17	51	0
18	51	0
19	51	0
20	51	0
21	51	0
22	51	0
23	51	0
24	51	0
25	51	0
26	51	0
27	51	0
28	51	0
29	51	0
30	51	0
31	51	0
32	51	0
33	51	1
34	51	0
35	51	0
36	51	0
37	51	0
38	51	0
39	51	0
40	51	0
41	51	0
42	51	0
43	51	0
44	51	0
45	51	0
46	51	0
47	51	0
48	51	0
49	51	0
50	51	0
51	51	64
52	51	0
53	51	0
54	51	0
55	51	0
56	51	0
57	51	0
58	51	0
59	51	0
60	51	0
61	51	0
62	51	0
63	51	0
64	51	0
65	51	6
66	51	26
67	51	0
68	51	0
69	51	0
70	51	0
71	51	0
72	51	0
73	51	0
74	51	0
75	51	0
76	51	0
77	51	0
78	51	0
79	51	0
80	51	0
81	51	0
82	51	0
83	51	0
84	51	0
85	51	0
86	51	0
87	51	0
88	51	7
89	51	0
90	51	0
91	51	0
92	51	0
93	51	0
94	51	0
95	51	0
96	51	0
97	51	0
98	51	0
99	51	0
100	51	0
101	51	0
102	51	0
103	51	0
104	51	0
105	51	0
106	51	0
107	51	0
108	51	0
109	51	0
110	51	0
111	51	0
112	51	0
113	51	0
114	51	0
115	51	0
116	51	0
117	51	0
118	51	0
119	51	0
120	51	270
0	52	0
1	52	0
2	52	0
3	52	0
4	52	1
5	52	0
6	52	0
7	52	0
8	52	0
9	52	0
10	52	0
11	52	0
12	52	0
13	52	0
14	52	0
15	52	0
16	52	0
17	52	0
18	52	0
19	52	0
20	52	0
21	52	0
22	52	0
23	52	0
24	52	0
25	52	0
26	52	0
27	52	0
28	52	0
29	52	0
30	52	0
31	52	0
32	52	0
33	52	0
34	52	0
35	52	0
36	52	0
37	52	0
38	52	0
39	52	0
40	52	0
41	52	0
42	52	0
43	52	0
44	52	0
45	52	0
46	52	0
47	52	0
48	52	0
49	52	0
50	52	0
51	52	0
52	52	555
53	52	0
54	52	0
55	52	0
56	52	0
57	52	0
58	52	0
59	52	0
60	52	0
61	52	0
62	52	0
63	52	0
64	52	0
65	52	0
66	52	0
67	52	0
68	52	0
69	52	0
70	52	0
71	52	0
72	52	0
73	52	0
74	52	0
75	52	0
76	52	0
77	52	0
78	52	0
79	52	0
80	52	0
81	52	0
82	52	0
83	52	0
84	52	0
85	52	0
86	52	0
87	52	0
88	52	0
89	52	0
90	52	0
91	52	0
92	52	0
93	52	0
94	52	0
95	52	0
96	52	0
97	52	0
98	52	0
99	52	0
100	52	0
101	52	0
102	52	0
103	52	0
104	52	0
105	52	0
106	52	0
107	52	0
108	52	0
109	52	0
110	52	0
111	52	0
112	52	0
113	52	0
114	52	0
115	52	0
116	52	0
117	52	0
118	52	0
119	52	0
120	52	0
0	53	0
1	53	0
2	53	0
3	53	0
4	53	0
5	53	0
6	53	0
7	53	0
8	53	0
9	53	0
10	53	0
11	53	0
12	53	0
13	53	0
14	53	0
15	53	0
16	53	0
17	53	0
18	53	0
19	53	0
20	53	0
21	53	0
22	53	0
23	53	0
24	53	0
25	53	0
26	53	0
27	53	0
28	53	0
29	53	0
30	53	0
31	53	0
32	53	0
33	53	0
34	53	0
35	53	0
36	53	0
37	53	0
38	53	0
39	53	0
40	53	0
41	53	0
42	53	0
43	53	0
44	53	0
45	53	0
46	53	0
47	53	0
48	53	0
49	53	0
50	53	0
51	53	0
52	53	0
53	53	1
54	53	0
55	53	0
56	53	0
57	53	0
58	53	0
59	53	0
60	53	0
61	53	0
62	53	0
63	53	0
64	53	0
65	53	0
66	53	0
67	53	0
68	53	0
69	53	0
70	53	0
71	53	0
72	53	0
73	53	0
74	53	0
75	53	0
76	53	0
77	53	0
78	53	0
79	53	0
80	53	0
81	53	0
82	53	0
83	53	0
84	53	0
85	53	0
86	53	0
87	53	0
88	53	0
89	53	0
90	53	0
91	53	0
92	53	0
93	53	0
94	53	0
95	53	0
96	53	0
97	53	0
98	53	0
99	53	0
100	53	0
101	53	0
102	53	0
103	53	0
104	53	0
105	53	0
106	53	0
107	53	0
108	53	0
109	53	0
110	53	0
111	53	0
112	53	0
113	53	0
114	53	0
115	53	0
116	53	0
117	53	0
118	53	0
119	53	0
120	53	0
0	54	0
1	54	0
2	54	0
3	54	0
4	54	0
5	54	0
6	54	0
7	54	0
8	54	0
9	54	0
10	54	0
11	54	0
12	54	0
13	54	0
14	54	0
15	54	0
16	54	0
17	54	0
18	54	0
19	54	0
20	54	0
21	54	0
22	54	0
23	54	0
24	54	0
25	54	0
26	54	0
27	54	0
28	54	0
29	54	0
30	54	0
31	54	0
32	54	0
33	54	0
34	54	0
35	54	0
36	54	0
37	54	0
38	54	0
39	54	0
40	54	0
41	54	0
42	54	0
43	54	0
44	54	0
45	54	0
46	54	0
47	54	0
48	54	0
49	54	0
50	54	0
51	54	0
52	54	0
53	54	0
54	54	3
55	54	0
56	54	0
57	54	0
58	54	0
59	54	0
60	54	0
61	54	0
62	54	0
63	54	0
64	54	0
65	54	0
66	54	0
67	54	0
68	54	0
69	54	0
70	54	0
71	54	0
72	54	0
73	54	0
74	54	0
75	54	0
76	54	0
77	54	0
78	54	0
79	54	0
80	54	0
81	54	0
82	54	0
83	54	0
84	54	0
85	54	0
86	54	0
87	54	0
88	54	0
89	54	0
90	54	0
91	54	0
92	54	0
93	54	0
94	54	0
95	54	0
96	54	0
97	54	0
98	54	0
99	54	0
100	54	0
101	54	0
102	54	0
103	54	0
104	54	0
105	54	0
106	54	0
107	54	0
108	54	0
109	54	0
110	54	0
111	54	0
112	54	0
113	54	0
114	54	0
115	54	0
116	54	0
117	54	0
118	54	0
119	54	0
120	54	0
0	55	73
1	55	34
2	55	2
3	55	27
4	55	6
5	55	18
6	55	72
7	55	7
8	55	22
9	55	28
10	55	15
11	55	0
12	55	76
13	55	42
14	55	144
15	55	9
16	55	1
17	55	14
18	55	9
19	55	6
20	55	0
21	55	22
22	55	6
23	55	1
24	55	59
25	55	5
26	55	58
27	55	6
28	55	1
29	55	195
30	55	4
31	55	1
32	55	1
33	55	19
34	55	0
35	55	211
36	55	59
37	55	33
38	55	1
39	55	48
40	55	4
41	55	40
42	55	3
43	55	0
44	55	2
45	55	0
46	55	48
47	55	3
48	55	78
49	55	6
50	55	21
51	55	2
52	55	1
53	55	0
54	55	105
55	55	37802
56	55	1
57	55	2
58	55	8
59	55	199
60	55	48
61	55	9
62	55	18
63	55	0
64	55	2
65	55	9
66	55	17
67	55	5
68	55	34
69	55	2
70	55	13
71	55	17
72	55	5
73	55	18
74	55	50
75	55	6
76	55	0
77	55	6
78	55	70
79	55	30
80	55	33
81	55	3
82	55	10
83	55	32
84	55	406
85	55	33
86	55	162
87	55	40
88	55	75
89	55	6
90	55	223
91	55	9
92	55	12
93	55	1
94	55	121
95	55	19
96	55	17
97	55	8
98	55	5
99	55	0
100	55	11
101	55	0
102	55	431
103	55	56
104	55	2
105	55	1
106	55	10
107	55	1
108	55	84
109	55	8
110	55	34
111	55	0
112	55	0
113	55	0
114	55	91
115	55	22
116	55	38
117	55	65
118	55	45
119	55	0
120	55	136
0	56	0
1	56	0
2	56	0
3	56	0
4	56	0
5	56	0
6	56	0
7	56	0
8	56	0
9	56	0
10	56	0
11	56	0
12	56	0
13	56	0
14	56	0
15	56	0
16	56	0
17	56	0
18	56	0
19	56	0
20	56	0
21	56	0
22	56	0
23	56	0
24	56	0
25	56	0
26	56	0
27	56	0
28	56	0
29	56	0
30	56	0
31	56	0
32	56	0
33	56	0
34	56	0
35	56	0
36	56	1
37	56	0
38	56	0
39	56	0
40	56	0
41	56	2
42	56	0
43	56	42
44	56	0
45	56	0
46	56	0
47	56	0
48	56	0
49	56	0
50	56	0
51	56	0
52	56	0
53	56	0
54	56	0
55	56	0
56	56	63
57	56	0
58	56	0
59	56	0
60	56	0
61	56	0
62	56	0
63	56	0
64	56	0
65	56	5
66	56	4
67	56	0
68	56	0
69	56	0
70	56	0
71	56	0
72	56	0
73	56	0
74	56	0
75	56	0
76	56	2
77	56	0
78	56	0
79	56	0
80	56	0
81	56	0
82	56	0
83	56	0
84	56	0
85	56	0
86	56	0
87	56	0
88	56	0
89	56	0
90	56	0
91	56	0
92	56	0
93	56	1
94	56	0
95	56	0
96	56	0
97	56	0
98	56	0
99	56	0
100	56	0
101	56	0
102	56	0
103	56	0
104	56	0
105	56	0
106	56	0
107	56	0
108	56	0
109	56	0
110	56	0
111	56	0
112	56	0
113	56	0
114	56	0
115	56	0
116	56	0
117	56	1
118	56	0
119	56	0
120	56	15
0	57	0
1	57	0
2	57	0
3	57	0
4	57	0
5	57	0
6	57	0
7	57	0
8	57	0
9	57	0
10	57	0
11	57	0
12	57	0
13	57	0
14	57	0
15	57	0
16	57	0
17	57	0
18	57	0
19	57	0
20	57	0
21	57	0
22	57	0
23	57	0
24	57	0
25	57	0
26	57	0
27	57	0
28	57	0
29	57	0
30	57	0
31	57	0
32	57	0
33	57	0
34	57	0
35	57	0
36	57	0
37	57	0
38	57	0
39	57	0
40	57	0
41	57	2
42	57	0
43	57	0
44	57	0
45	57	0
46	57	0
47	57	0
48	57	0
49	57	0
50	57	0
51	57	0
52	57	0
53	57	0
54	57	0
55	57	0
56	57	0
57	57	91
58	57	0
59	57	0
60	57	0
61	57	0
62	57	0
63	57	0
64	57	0
65	57	0
66	57	0
67	57	0
68	57	0
69	57	0
70	57	0
71	57	0
72	57	0
73	57	0
74	57	0
75	57	0
76	57	0
77	57	0
78	57	0
79	57	0
80	57	0
81	57	0
82	57	0
83	57	0
84	57	0
85	57	0
86	57	0
87	57	0
88	57	0
89	57	0
90	57	0
91	57	0
92	57	0
93	57	0
94	57	0
95	57	0
96	57	0
97	57	0
98	57	0
99	57	0
100	57	0
101	57	0
102	57	0
103	57	0
104	57	0
105	57	0
106	57	0
107	57	0
108	57	0
109	57	0
110	57	0
111	57	0
112	57	0
113	57	0
114	57	0
115	57	0
116	57	0
117	57	0
118	57	0
119	57	0
120	57	0
0	58	0
1	58	0
2	58	2
3	58	0
4	58	0
5	58	0
6	58	12
7	58	0
8	58	1
9	58	1
10	58	0
11	58	0
12	58	0
13	58	0
14	58	0
15	58	0
16	58	0
17	58	0
18	58	0
19	58	0
20	58	0
21	58	0
22	58	0
23	58	0
24	58	0
25	58	0
26	58	0
27	58	0
28	58	0
29	58	0
30	58	0
31	58	0
32	58	0
33	58	2
34	58	0
35	58	0
36	58	2
37	58	0
38	58	0
39	58	0
40	58	0
41	58	7
42	58	0
43	58	0
44	58	0
45	58	0
46	58	0
47	58	0
48	58	0
49	58	0
50	58	0
51	58	0
52	58	0
53	58	0
54	58	0
55	58	1
56	58	0
57	58	0
58	58	43
59	58	0
60	58	0
61	58	0
62	58	0
63	58	0
64	58	0
65	58	0
66	58	0
67	58	0
68	58	0
69	58	0
70	58	0
71	58	0
72	58	0
73	58	0
74	58	0
75	58	0
76	58	0
77	58	0
78	58	0
79	58	0
80	58	0
81	58	0
82	58	0
83	58	0
84	58	0
85	58	0
86	58	2
87	58	0
88	58	0
89	58	19
90	58	0
91	58	0
92	58	0
93	58	0
94	58	0
95	58	0
96	58	0
97	58	0
98	58	0
99	58	0
100	58	0
101	58	0
102	58	0
103	58	0
104	58	0
105	58	0
106	58	0
107	58	0
108	58	0
109	58	0
110	58	0
111	58	0
112	58	0
113	58	0
114	58	0
115	58	0
116	58	1
117	58	1
118	58	0
119	58	0
120	58	2
0	59	7
1	59	0
2	59	0
3	59	0
4	59	0
5	59	0
6	59	0
7	59	0
8	59	2
9	59	2
10	59	0
11	59	0
12	59	0
13	59	0
14	59	0
15	59	0
16	59	0
17	59	0
18	59	0
19	59	0
20	59	0
21	59	0
22	59	0
23	59	0
24	59	0
25	59	0
26	59	0
27	59	0
28	59	0
29	59	0
30	59	0
31	59	0
32	59	0
33	59	0
34	59	0
35	59	0
36	59	0
37	59	0
38	59	0
39	59	0
40	59	0
41	59	0
42	59	0
43	59	0
44	59	0
45	59	0
46	59	0
47	59	0
48	59	0
49	59	0
50	59	0
51	59	0
52	59	0
53	59	0
54	59	0
55	59	14
56	59	0
57	59	0
58	59	0
59	59	406
60	59	0
61	59	0
62	59	0
63	59	0
64	59	0
65	59	0
66	59	0
67	59	0
68	59	0
69	59	0
70	59	0
71	59	0
72	59	0
73	59	0
74	59	0
75	59	0
76	59	0
77	59	0
78	59	0
79	59	0
80	59	0
81	59	0
82	59	0
83	59	0
84	59	0
85	59	0
86	59	0
87	59	0
88	59	0
89	59	0
90	59	0
91	59	0
92	59	0
93	59	0
94	59	0
95	59	0
96	59	0
97	59	0
98	59	0
99	59	0
100	59	0
101	59	0
102	59	0
103	59	0
104	59	0
105	59	0
106	59	0
107	59	0
108	59	1
109	59	0
110	59	0
111	59	0
112	59	0
113	59	0
114	59	0
115	59	0
116	59	0
117	59	0
118	59	0
119	59	0
120	59	10
0	60	1
1	60	0
2	60	0
3	60	0
4	60	0
5	60	0
6	60	0
7	60	0
8	60	0
9	60	0
10	60	0
11	60	0
12	60	0
13	60	0
14	60	0
15	60	0
16	60	0
17	60	1
18	60	0
19	60	0
20	60	1
21	60	0
22	60	0
23	60	0
24	60	1
25	60	0
26	60	0
27	60	0
28	60	0
29	60	14
30	60	0
31	60	0
32	60	0
33	60	0
34	60	0
35	60	0
36	60	1
37	60	0
38	60	0
39	60	0
40	60	0
41	60	10
42	60	0
43	60	0
44	60	0
45	60	0
46	60	1
47	60	0
48	60	0
49	60	0
50	60	0
51	60	0
52	60	0
53	60	0
54	60	0
55	60	7
56	60	0
57	60	0
58	60	0
59	60	0
60	60	353
61	60	0
62	60	0
63	60	0
64	60	0
65	60	0
66	60	0
67	60	0
68	60	0
69	60	0
70	60	0
71	60	0
72	60	0
73	60	0
74	60	110
75	60	0
76	60	0
77	60	0
78	60	0
79	60	0
80	60	0
81	60	0
82	60	0
83	60	0
84	60	0
85	60	0
86	60	0
87	60	1
88	60	4
89	60	0
90	60	0
91	60	0
92	60	0
93	60	0
94	60	0
95	60	1
96	60	0
97	60	0
98	60	0
99	60	6
100	60	0
101	60	0
102	60	0
103	60	0
104	60	1
105	60	0
106	60	0
107	60	0
108	60	0
109	60	0
110	60	0
111	60	0
112	60	1
113	60	0
114	60	0
115	60	0
116	60	1
117	60	0
118	60	1
119	60	0
120	60	4
0	61	0
1	61	0
2	61	0
3	61	0
4	61	0
5	61	0
6	61	0
7	61	0
8	61	0
9	61	0
10	61	0
11	61	0
12	61	0
13	61	0
14	61	0
15	61	0
16	61	0
17	61	0
18	61	0
19	61	0
20	61	0
21	61	0
22	61	0
23	61	0
24	61	0
25	61	0
26	61	0
27	61	0
28	61	0
29	61	0
30	61	0
31	61	0
32	61	0
33	61	0
34	61	0
35	61	0
36	61	0
37	61	0
38	61	0
39	61	0
40	61	0
41	61	0
42	61	0
43	61	0
44	61	0
45	61	0
46	61	1
47	61	0
48	61	0
49	61	0
50	61	0
51	61	0
52	61	0
53	61	0
54	61	0
55	61	12
56	61	0
57	61	0
58	61	0
59	61	0
60	61	0
61	61	54
62	61	0
63	61	0
64	61	0
65	61	0
66	61	0
67	61	0
68	61	0
69	61	0
70	61	0
71	61	0
72	61	0
73	61	0
74	61	0
75	61	0
76	61	0
77	61	0
78	61	0
79	61	1
80	61	0
81	61	0
82	61	0
83	61	0
84	61	0
85	61	0
86	61	0
87	61	0
88	61	0
89	61	0
90	61	0
91	61	0
92	61	0
93	61	0
94	61	0
95	61	0
96	61	0
97	61	0
98	61	0
99	61	0
100	61	0
101	61	0
102	61	0
103	61	0
104	61	0
105	61	0
106	61	0
107	61	0
108	61	0
109	61	0
110	61	0
111	61	0
112	61	0
113	61	0
114	61	0
115	61	0
116	61	0
117	61	0
118	61	0
119	61	0
120	61	0
0	62	0
1	62	0
2	62	0
3	62	0
4	62	0
5	62	0
6	62	0
7	62	0
8	62	0
9	62	0
10	62	0
11	62	0
12	62	0
13	62	0
14	62	0
15	62	0
16	62	0
17	62	0
18	62	0
19	62	0
20	62	0
21	62	0
22	62	0
23	62	0
24	62	0
25	62	0
26	62	0
27	62	0
28	62	0
29	62	0
30	62	0
31	62	0
32	62	1
33	62	0
34	62	0
35	62	0
36	62	0
37	62	29
38	62	0
39	62	0
40	62	0
41	62	0
42	62	0
43	62	0
44	62	0
45	62	0
46	62	0
47	62	0
48	62	0
49	62	0
50	62	0
51	62	0
52	62	0
53	62	0
54	62	0
55	62	3
56	62	0
57	62	0
58	62	0
59	62	0
60	62	0
61	62	0
62	62	60
63	62	0
64	62	0
65	62	0
66	62	0
67	62	0
68	62	0
69	62	0
70	62	0
71	62	0
72	62	0
73	62	0
74	62	0
75	62	0
76	62	0
77	62	0
78	62	0
79	62	0
80	62	0
81	62	0
82	62	0
83	62	4
84	62	0
85	62	0
86	62	1
87	62	0
88	62	0
89	62	0
90	62	0
91	62	12
92	62	0
93	62	0
94	62	0
95	62	2
96	62	0
97	62	0
98	62	0
99	62	0
100	62	0
101	62	0
102	62	0
103	62	0
104	62	0
105	62	0
106	62	0
107	62	0
108	62	2
109	62	0
110	62	0
111	62	0
112	62	0
113	62	0
114	62	0
115	62	0
116	62	0
117	62	0
118	62	9
119	62	0
120	62	0
0	63	0
1	63	0
2	63	0
3	63	0
4	63	0
5	63	0
6	63	0
7	63	0
8	63	0
9	63	0
10	63	0
11	63	0
12	63	0
13	63	0
14	63	0
15	63	0
16	63	0
17	63	0
18	63	0
19	63	0
20	63	0
21	63	0
22	63	0
23	63	0
24	63	0
25	63	0
26	63	0
27	63	0
28	63	0
29	63	0
30	63	0
31	63	0
32	63	0
33	63	0
34	63	0
35	63	0
36	63	0
37	63	0
38	63	0
39	63	0
40	63	0
41	63	0
42	63	0
43	63	0
44	63	0
45	63	0
46	63	0
47	63	0
48	63	0
49	63	0
50	63	0
51	63	0
52	63	0
53	63	0
54	63	0
55	63	0
56	63	0
57	63	0
58	63	0
59	63	0
60	63	0
61	63	0
62	63	0
63	63	166
64	63	0
65	63	0
66	63	0
67	63	0
68	63	0
69	63	0
70	63	0
71	63	0
72	63	0
73	63	0
74	63	0
75	63	0
76	63	0
77	63	0
78	63	0
79	63	0
80	63	0
81	63	0
82	63	0
83	63	0
84	63	0
85	63	0
86	63	0
87	63	0
88	63	0
89	63	0
90	63	0
91	63	0
92	63	0
93	63	0
94	63	0
95	63	0
96	63	0
97	63	0
98	63	0
99	63	0
100	63	0
101	63	0
102	63	0
103	63	0
104	63	0
105	63	0
106	63	0
107	63	0
108	63	0
109	63	0
110	63	0
111	63	0
112	63	0
113	63	0
114	63	0
115	63	0
116	63	0
117	63	0
118	63	0
119	63	0
120	63	0
0	64	0
1	64	0
2	64	0
3	64	0
4	64	0
5	64	0
6	64	0
7	64	0
8	64	0
9	64	0
10	64	0
11	64	0
12	64	0
13	64	1
14	64	0
15	64	0
16	64	0
17	64	0
18	64	0
19	64	0
20	64	0
21	64	0
22	64	0
23	64	0
24	64	0
25	64	0
26	64	0
27	64	0
28	64	0
29	64	0
30	64	0
31	64	0
32	64	0
33	64	0
34	64	0
35	64	0
36	64	0
37	64	0
38	64	0
39	64	0
40	64	0
41	64	0
42	64	0
43	64	0
44	64	0
45	64	0
46	64	0
47	64	0
48	64	0
49	64	0
50	64	0
51	64	0
52	64	0
53	64	0
54	64	0
55	64	0
56	64	0
57	64	0
58	64	0
59	64	0
60	64	0
61	64	0
62	64	0
63	64	0
64	64	0
65	64	0
66	64	0
67	64	0
68	64	0
69	64	0
70	64	0
71	64	0
72	64	0
73	64	0
74	64	0
75	64	0
76	64	0
77	64	3
78	64	0
79	64	0
80	64	0
81	64	0
82	64	0
83	64	1
84	64	0
85	64	0
86	64	0
87	64	0
88	64	0
89	64	0
90	64	0
91	64	0
92	64	0
93	64	0
94	64	0
95	64	0
96	64	0
97	64	0
98	64	0
99	64	0
100	64	0
101	64	0
102	64	0
103	64	0
104	64	0
105	64	0
106	64	0
107	64	0
108	64	0
109	64	0
110	64	0
111	64	0
112	64	0
113	64	0
114	64	0
115	64	0
116	64	0
117	64	0
118	64	0
119	64	0
120	64	0
0	65	1
1	65	0
2	65	0
3	65	0
4	65	0
5	65	0
6	65	0
7	65	0
8	65	0
9	65	0
10	65	0
11	65	0
12	65	0
13	65	0
14	65	0
15	65	0
16	65	0
17	65	0
18	65	1
19	65	0
20	65	0
21	65	0
22	65	0
23	65	0
24	65	0
25	65	0
26	65	0
27	65	0
28	65	0
29	65	0
30	65	0
31	65	0
32	65	0
33	65	0
34	65	0
35	65	0
36	65	0
37	65	4
38	65	0
39	65	0
40	65	0
41	65	2
42	65	0
43	65	0
44	65	0
45	65	12
46	65	0
47	65	0
48	65	0
49	65	0
50	65	0
51	65	0
52	65	0
53	65	0
54	65	0
55	65	0
56	65	0
57	65	0
58	65	1
59	65	0
60	65	0
61	65	0
62	65	0
63	65	0
64	65	1
65	65	11
66	65	2
67	65	0
68	65	0
69	65	0
70	65	0
71	65	0
72	65	0
73	65	0
74	65	0
75	65	0
76	65	0
77	65	0
78	65	0
79	65	0
80	65	0
81	65	0
82	65	0
83	65	2
84	65	0
85	65	0
86	65	0
87	65	0
88	65	6
89	65	0
90	65	0
91	65	1
92	65	0
93	65	0
94	65	0
95	65	3
96	65	0
97	65	0
98	65	0
99	65	0
100	65	0
101	65	0
102	65	0
103	65	0
104	65	0
105	65	0
106	65	0
107	65	0
108	65	0
109	65	0
110	65	0
111	65	0
112	65	0
113	65	0
114	65	0
115	65	0
116	65	0
117	65	0
118	65	1
119	65	0
120	65	1
0	66	0
1	66	0
2	66	0
3	66	0
4	66	0
5	66	0
6	66	0
7	66	0
8	66	0
9	66	0
10	66	0
11	66	0
12	66	0
13	66	0
14	66	0
15	66	0
16	66	0
17	66	0
18	66	0
19	66	0
20	66	0
21	66	0
22	66	0
23	66	0
24	66	0
25	66	0
26	66	0
27	66	0
28	66	0
29	66	0
30	66	0
31	66	0
32	66	0
33	66	0
34	66	0
35	66	0
36	66	0
37	66	0
38	66	0
39	66	0
40	66	0
41	66	0
42	66	0
43	66	3
44	66	0
45	66	0
46	66	0
47	66	0
48	66	0
49	66	0
50	66	0
51	66	0
52	66	0
53	66	0
54	66	0
55	66	0
56	66	1
57	66	0
58	66	0
59	66	0
60	66	0
61	66	0
62	66	0
63	66	0
64	66	0
65	66	0
66	66	0
67	66	0
68	66	0
69	66	0
70	66	0
71	66	0
72	66	0
73	66	0
74	66	0
75	66	0
76	66	0
77	66	0
78	66	0
79	66	0
80	66	0
81	66	0
82	66	0
83	66	0
84	66	0
85	66	0
86	66	0
87	66	0
88	66	0
89	66	0
90	66	0
91	66	0
92	66	0
93	66	0
94	66	0
95	66	0
96	66	0
97	66	0
98	66	0
99	66	0
100	66	0
101	66	0
102	66	0
103	66	0
104	66	0
105	66	0
106	66	0
107	66	0
108	66	0
109	66	0
110	66	0
111	66	0
112	66	0
113	66	0
114	66	0
115	66	0
116	66	0
117	66	0
118	66	0
119	66	0
120	66	0
0	67	0
1	67	0
2	67	0
3	67	0
4	67	0
5	67	0
6	67	0
7	67	0
8	67	0
9	67	0
10	67	0
11	67	0
12	67	0
13	67	1
14	67	7
15	67	0
16	67	0
17	67	0
18	67	0
19	67	0
20	67	0
21	67	0
22	67	0
23	67	0
24	67	0
25	67	0
26	67	0
27	67	0
28	67	0
29	67	0
30	67	0
31	67	0
32	67	0
33	67	0
34	67	0
35	67	0
36	67	0
37	67	0
38	67	0
39	67	0
40	67	0
41	67	0
42	67	0
43	67	0
44	67	0
45	67	0
46	67	0
47	67	0
48	67	0
49	67	0
50	67	0
51	67	0
52	67	0
53	67	0
54	67	0
55	67	0
56	67	0
57	67	0
58	67	0
59	67	0
60	67	0
61	67	0
62	67	0
63	67	0
64	67	0
65	67	0
66	67	0
67	67	33
68	67	0
69	67	0
70	67	0
71	67	0
72	67	0
73	67	0
74	67	0
75	67	0
76	67	0
77	67	0
78	67	0
79	67	0
80	67	0
81	67	0
82	67	0
83	67	0
84	67	0
85	67	0
86	67	0
87	67	0
88	67	0
89	67	0
90	67	0
91	67	0
92	67	0
93	67	0
94	67	0
95	67	0
96	67	0
97	67	0
98	67	0
99	67	0
100	67	0
101	67	0
102	67	0
103	67	0
104	67	0
105	67	0
106	67	0
107	67	0
108	67	0
109	67	0
110	67	0
111	67	0
112	67	0
113	67	0
114	67	0
115	67	0
116	67	0
117	67	0
118	67	0
119	67	0
120	67	1
0	68	0
1	68	0
2	68	0
3	68	0
4	68	0
5	68	0
6	68	0
7	68	0
8	68	0
9	68	0
10	68	0
11	68	0
12	68	0
13	68	0
14	68	1
15	68	0
16	68	0
17	68	0
18	68	0
19	68	0
20	68	0
21	68	0
22	68	0
23	68	0
24	68	0
25	68	0
26	68	0
27	68	0
28	68	0
29	68	0
30	68	0
31	68	0
32	68	0
33	68	2
34	68	0
35	68	0
36	68	2
37	68	0
38	68	0
39	68	0
40	68	0
41	68	0
42	68	0
43	68	0
44	68	0
45	68	0
46	68	0
47	68	0
48	68	0
49	68	0
50	68	0
51	68	0
52	68	0
53	68	0
54	68	0
55	68	4
56	68	0
57	68	0
58	68	0
59	68	0
60	68	0
61	68	0
62	68	0
63	68	0
64	68	0
65	68	0
66	68	0
67	68	0
68	68	5
69	68	0
70	68	0
71	68	0
72	68	0
73	68	0
74	68	0
75	68	0
76	68	0
77	68	0
78	68	0
79	68	0
80	68	0
81	68	0
82	68	0
83	68	0
84	68	0
85	68	0
86	68	0
87	68	0
88	68	2
89	68	0
90	68	0
91	68	0
92	68	0
93	68	0
94	68	0
95	68	0
96	68	0
97	68	0
98	68	0
99	68	0
100	68	22
101	68	0
102	68	0
103	68	0
104	68	0
105	68	0
106	68	0
107	68	0
108	68	0
109	68	0
110	68	0
111	68	0
112	68	0
113	68	0
114	68	0
115	68	0
116	68	0
117	68	0
118	68	0
119	68	0
120	68	1
0	69	0
1	69	0
2	69	0
3	69	0
4	69	0
5	69	0
6	69	0
7	69	0
8	69	0
9	69	0
10	69	0
11	69	0
12	69	0
13	69	0
14	69	0
15	69	0
16	69	0
17	69	0
18	69	0
19	69	0
20	69	0
21	69	0
22	69	0
23	69	0
24	69	0
25	69	0
26	69	0
27	69	0
28	69	0
29	69	0
30	69	0
31	69	0
32	69	0
33	69	0
34	69	0
35	69	0
36	69	0
37	69	0
38	69	0
39	69	0
40	69	0
41	69	0
42	69	0
43	69	0
44	69	0
45	69	0
46	69	0
47	69	0
48	69	0
49	69	0
50	69	0
51	69	0
52	69	0
53	69	0
54	69	0
55	69	0
56	69	0
57	69	0
58	69	0
59	69	0
60	69	0
61	69	0
62	69	0
63	69	0
64	69	0
65	69	0
66	69	0
67	69	0
68	69	0
69	69	103
70	69	0
71	69	0
72	69	0
73	69	0
74	69	0
75	69	0
76	69	0
77	69	0
78	69	0
79	69	0
80	69	0
81	69	0
82	69	0
83	69	0
84	69	0
85	69	0
86	69	0
87	69	0
88	69	0
89	69	0
90	69	0
91	69	0
92	69	0
93	69	0
94	69	0
95	69	0
96	69	0
97	69	0
98	69	0
99	69	0
100	69	0
101	69	0
102	69	0
103	69	0
104	69	0
105	69	0
106	69	0
107	69	0
108	69	0
109	69	0
110	69	0
111	69	0
112	69	0
113	69	0
114	69	0
115	69	0
116	69	0
117	69	0
118	69	0
119	69	0
120	69	0
0	70	0
1	70	0
2	70	0
3	70	0
4	70	0
5	70	0
6	70	0
7	70	0
8	70	0
9	70	0
10	70	0
11	70	0
12	70	0
13	70	0
14	70	0
15	70	0
16	70	0
17	70	0
18	70	0
19	70	0
20	70	0
21	70	0
22	70	0
23	70	0
24	70	0
25	70	0
26	70	0
27	70	0
28	70	0
29	70	0
30	70	0
31	70	0
32	70	0
33	70	0
34	70	0
35	70	0
36	70	0
37	70	0
38	70	0
39	70	0
40	70	0
41	70	0
42	70	0
43	70	0
44	70	0
45	70	0
46	70	0
47	70	0
48	70	0
49	70	0
50	70	0
51	70	0
52	70	0
53	70	0
54	70	0
55	70	0
56	70	0
57	70	0
58	70	0
59	70	0
60	70	0
61	70	0
62	70	0
63	70	0
64	70	0
65	70	0
66	70	0
67	70	0
68	70	0
69	70	0
70	70	55
71	70	0
72	70	0
73	70	0
74	70	0
75	70	0
76	70	0
77	70	0
78	70	0
79	70	0
80	70	0
81	70	0
82	70	0
83	70	0
84	70	0
85	70	0
86	70	0
87	70	0
88	70	0
89	70	0
90	70	0
91	70	0
92	70	0
93	70	0
94	70	1
95	70	0
96	70	0
97	70	0
98	70	0
99	70	0
100	70	0
101	70	0
102	70	0
103	70	0
104	70	0
105	70	0
106	70	0
107	70	0
108	70	0
109	70	0
110	70	0
111	70	0
112	70	0
113	70	0
114	70	0
115	70	0
116	70	0
117	70	0
118	70	0
119	70	0
120	70	0
0	71	0
1	71	0
2	71	0
3	71	0
4	71	0
5	71	0
6	71	0
7	71	0
8	71	0
9	71	0
10	71	0
11	71	0
12	71	0
13	71	0
14	71	0
15	71	0
16	71	0
17	71	0
18	71	0
19	71	0
20	71	0
21	71	0
22	71	0
23	71	0
24	71	0
25	71	0
26	71	0
27	71	0
28	71	0
29	71	0
30	71	0
31	71	0
32	71	0
33	71	0
34	71	0
35	71	0
36	71	0
37	71	0
38	71	0
39	71	0
40	71	0
41	71	0
42	71	0
43	71	0
44	71	0
45	71	0
46	71	0
47	71	0
48	71	0
49	71	0
50	71	0
51	71	0
52	71	0
53	71	0
54	71	0
55	71	19
56	71	0
57	71	0
58	71	0
59	71	0
60	71	0
61	71	0
62	71	0
63	71	0
64	71	0
65	71	0
66	71	0
67	71	0
68	71	0
69	71	0
70	71	0
71	71	54
72	71	0
73	71	0
74	71	0
75	71	0
76	71	0
77	71	0
78	71	0
79	71	0
80	71	0
81	71	0
82	71	0
83	71	0
84	71	0
85	71	0
86	71	0
87	71	0
88	71	0
89	71	0
90	71	0
91	71	0
92	71	0
93	71	0
94	71	0
95	71	0
96	71	0
97	71	0
98	71	0
99	71	0
100	71	0
101	71	0
102	71	0
103	71	0
104	71	0
105	71	0
106	71	0
107	71	0
108	71	0
109	71	0
110	71	0
111	71	0
112	71	0
113	71	0
114	71	0
115	71	0
116	71	0
117	71	0
118	71	0
119	71	0
120	71	0
0	72	0
1	72	0
2	72	0
3	72	0
4	72	0
5	72	0
6	72	0
7	72	0
8	72	0
9	72	0
10	72	0
11	72	0
12	72	0
13	72	0
14	72	0
15	72	0
16	72	0
17	72	0
18	72	8
19	72	0
20	72	0
21	72	0
22	72	0
23	72	0
24	72	0
25	72	0
26	72	0
27	72	0
28	72	0
29	72	0
30	72	0
31	72	0
32	72	0
33	72	0
34	72	0
35	72	0
36	72	0
37	72	0
38	72	0
39	72	0
40	72	0
41	72	3
42	72	0
43	72	0
44	72	0
45	72	0
46	72	0
47	72	0
48	72	0
49	72	0
50	72	0
51	72	0
52	72	0
53	72	0
54	72	0
55	72	0
56	72	0
57	72	0
58	72	0
59	72	0
60	72	1
61	72	0
62	72	0
63	72	0
64	72	0
65	72	0
66	72	0
67	72	0
68	72	0
69	72	0
70	72	0
71	72	0
72	72	10
73	72	0
74	72	0
75	72	0
76	72	0
77	72	0
78	72	0
79	72	0
80	72	0
81	72	0
82	72	0
83	72	0
84	72	0
85	72	0
86	72	0
87	72	0
88	72	0
89	72	0
90	72	0
91	72	0
92	72	0
93	72	0
94	72	0
95	72	0
96	72	0
97	72	0
98	72	0
99	72	0
100	72	0
101	72	0
102	72	0
103	72	0
104	72	0
105	72	0
106	72	0
107	72	0
108	72	0
109	72	0
110	72	0
111	72	0
112	72	0
113	72	0
114	72	0
115	72	0
116	72	0
117	72	0
118	72	0
119	72	0
120	72	0
0	73	0
1	73	0
2	73	0
3	73	0
4	73	0
5	73	0
6	73	0
7	73	0
8	73	0
9	73	0
10	73	0
11	73	0
12	73	0
13	73	1
14	73	2
15	73	0
16	73	0
17	73	0
18	73	0
19	73	0
20	73	0
21	73	0
22	73	0
23	73	0
24	73	0
25	73	0
26	73	0
27	73	0
28	73	0
29	73	0
30	73	0
31	73	0
32	73	0
33	73	1
34	73	0
35	73	0
36	73	0
37	73	0
38	73	0
39	73	0
40	73	0
41	73	0
42	73	0
43	73	0
44	73	0
45	73	0
46	73	0
47	73	0
48	73	0
49	73	0
50	73	0
51	73	0
52	73	0
53	73	0
54	73	0
55	73	5
56	73	0
57	73	0
58	73	0
59	73	0
60	73	0
61	73	0
62	73	0
63	73	0
64	73	0
65	73	0
66	73	0
67	73	0
68	73	0
69	73	0
70	73	0
71	73	0
72	73	0
73	73	563
74	73	0
75	73	0
76	73	0
77	73	0
78	73	0
79	73	0
80	73	0
81	73	0
82	73	0
83	73	0
84	73	0
85	73	0
86	73	0
87	73	0
88	73	0
89	73	0
90	73	0
91	73	0
92	73	0
93	73	0
94	73	0
95	73	0
96	73	0
97	73	0
98	73	0
99	73	0
100	73	2
101	73	0
102	73	0
103	73	0
104	73	0
105	73	0
106	73	0
107	73	0
108	73	0
109	73	0
110	73	0
111	73	0
112	73	0
113	73	0
114	73	0
115	73	0
116	73	0
117	73	0
118	73	0
119	73	0
120	73	2
0	74	0
1	74	0
2	74	0
3	74	0
4	74	0
5	74	0
6	74	0
7	74	0
8	74	1
9	74	0
10	74	0
11	74	0
12	74	0
13	74	0
14	74	0
15	74	0
16	74	0
17	74	0
18	74	0
19	74	0
20	74	0
21	74	0
22	74	0
23	74	0
24	74	0
25	74	0
26	74	0
27	74	0
28	74	0
29	74	17
30	74	0
31	74	0
32	74	0
33	74	0
34	74	0
35	74	0
36	74	0
37	74	0
38	74	0
39	74	0
40	74	0
41	74	0
42	74	0
43	74	0
44	74	0
45	74	0
46	74	0
47	74	0
48	74	0
49	74	0
50	74	0
51	74	0
52	74	0
53	74	0
54	74	0
55	74	18
56	74	0
57	74	0
58	74	0
59	74	0
60	74	350
61	74	0
62	74	0
63	74	0
64	74	0
65	74	0
66	74	0
67	74	0
68	74	0
69	74	0
70	74	0
71	74	0
72	74	0
73	74	0
74	74	2849
75	74	0
76	74	0
77	74	0
78	74	0
79	74	0
80	74	0
81	74	0
82	74	0
83	74	0
84	74	0
85	74	0
86	74	0
87	74	0
88	74	0
89	74	0
90	74	0
91	74	0
92	74	0
93	74	0
94	74	0
95	74	0
96	74	0
97	74	0
98	74	0
99	74	0
100	74	0
101	74	0
102	74	0
103	74	0
104	74	0
105	74	0
106	74	1
107	74	0
108	74	0
109	74	0
110	74	0
111	74	0
112	74	0
113	74	0
114	74	0
115	74	0
116	74	0
117	74	0
118	74	0
119	74	0
120	74	0
0	75	0
1	75	0
2	75	0
3	75	0
4	75	0
5	75	0
6	75	0
7	75	0
8	75	0
9	75	0
10	75	0
11	75	0
12	75	0
13	75	1
14	75	1
15	75	0
16	75	0
17	75	0
18	75	0
19	75	0
20	75	0
21	75	0
22	75	0
23	75	0
24	75	0
25	75	0
26	75	0
27	75	0
28	75	0
29	75	0
30	75	0
31	75	0
32	75	0
33	75	0
34	75	0
35	75	0
36	75	0
37	75	0
38	75	0
39	75	0
40	75	0
41	75	0
42	75	0
43	75	0
44	75	0
45	75	0
46	75	0
47	75	0
48	75	0
49	75	0
50	75	0
51	75	0
52	75	0
53	75	0
54	75	0
55	75	0
56	75	0
57	75	0
58	75	0
59	75	0
60	75	0
61	75	0
62	75	0
63	75	0
64	75	0
65	75	0
66	75	0
67	75	0
68	75	0
69	75	0
70	75	0
71	75	0
72	75	0
73	75	0
74	75	0
75	75	45
76	75	0
77	75	0
78	75	0
79	75	0
80	75	0
81	75	0
82	75	0
83	75	0
84	75	0
85	75	0
86	75	0
87	75	0
88	75	0
89	75	0
90	75	0
91	75	0
92	75	0
93	75	0
94	75	0
95	75	0
96	75	0
97	75	0
98	75	0
99	75	0
100	75	0
101	75	0
102	75	0
103	75	0
104	75	0
105	75	0
106	75	0
107	75	0
108	75	0
109	75	0
110	75	0
111	75	0
112	75	0
113	75	0
114	75	0
115	75	0
116	75	4
117	75	0
118	75	0
119	75	0
120	75	0
0	76	1
1	76	0
2	76	0
3	76	0
4	76	0
5	76	0
6	76	0
7	76	0
8	76	1
9	76	0
10	76	0
11	76	0
12	76	0
13	76	0
14	76	0
15	76	0
16	76	2
17	76	0
18	76	0
19	76	0
20	76	0
21	76	0
22	76	0
23	76	0
24	76	0
25	76	0
26	76	0
27	76	0
28	76	0
29	76	0
30	76	0
31	76	0
32	76	0
33	76	0
34	76	0
35	76	0
36	76	0
37	76	0
38	76	0
39	76	0
40	76	0
41	76	4
42	76	0
43	76	0
44	76	0
45	76	0
46	76	0
47	76	0
48	76	0
49	76	0
50	76	0
51	76	0
52	76	0
53	76	0
54	76	0
55	76	0
56	76	0
57	76	0
58	76	0
59	76	0
60	76	0
61	76	0
62	76	0
63	76	0
64	76	0
65	76	1
66	76	2
67	76	0
68	76	0
69	76	0
70	76	0
71	76	0
72	76	0
73	76	0
74	76	0
75	76	0
76	76	81
77	76	0
78	76	0
79	76	0
80	76	0
81	76	0
82	76	0
83	76	0
84	76	0
85	76	0
86	76	0
87	76	0
88	76	1
89	76	0
90	76	0
91	76	0
92	76	0
93	76	35
94	76	0
95	76	0
96	76	0
97	76	0
98	76	0
99	76	0
100	76	0
101	76	0
102	76	0
103	76	0
104	76	5
105	76	0
106	76	0
107	76	0
108	76	0
109	76	0
110	76	0
111	76	0
112	76	0
113	76	0
114	76	0
115	76	0
116	76	0
117	76	1
118	76	0
119	76	0
120	76	8
0	77	0
1	77	0
2	77	1
3	77	0
4	77	0
5	77	0
6	77	0
7	77	0
8	77	0
9	77	0
10	77	0
11	77	0
12	77	0
13	77	0
14	77	0
15	77	0
16	77	0
17	77	0
18	77	0
19	77	0
20	77	0
21	77	0
22	77	0
23	77	0
24	77	0
25	77	0
26	77	1
27	77	0
28	77	0
29	77	0
30	77	0
31	77	0
32	77	0
33	77	0
34	77	0
35	77	0
36	77	0
37	77	6
38	77	0
39	77	0
40	77	0
41	77	0
42	77	0
43	77	0
44	77	0
45	77	0
46	77	0
47	77	0
48	77	0
49	77	0
50	77	0
51	77	0
52	77	0
53	77	0
54	77	0
55	77	1
56	77	0
57	77	0
58	77	0
59	77	0
60	77	0
61	77	0
62	77	0
63	77	0
64	77	0
65	77	2
66	77	1
67	77	0
68	77	0
69	77	0
70	77	0
71	77	0
72	77	0
73	77	0
74	77	0
75	77	0
76	77	0
77	77	91
78	77	0
79	77	0
80	77	0
81	77	0
82	77	3
83	77	0
84	77	0
85	77	0
86	77	0
87	77	0
88	77	2
89	77	0
90	77	0
91	77	0
92	77	0
93	77	0
94	77	0
95	77	1
96	77	0
97	77	0
98	77	0
99	77	0
100	77	0
101	77	0
102	77	0
103	77	0
104	77	0
105	77	0
106	77	0
107	77	0
108	77	10
109	77	0
110	77	0
111	77	0
112	77	0
113	77	0
114	77	0
115	77	0
116	77	0
117	77	0
118	77	2
119	77	0
120	77	0
0	78	0
1	78	0
2	78	0
3	78	0
4	78	0
5	78	0
6	78	0
7	78	0
8	78	0
9	78	0
10	78	0
11	78	0
12	78	0
13	78	0
14	78	0
15	78	0
16	78	0
17	78	0
18	78	0
19	78	0
20	78	0
21	78	0
22	78	0
23	78	0
24	78	0
25	78	0
26	78	1
27	78	0
28	78	0
29	78	0
30	78	0
31	78	0
32	78	0
33	78	0
34	78	0
35	78	0
36	78	1
37	78	0
38	78	0
39	78	3
40	78	0
41	78	0
42	78	0
43	78	0
44	78	0
45	78	0
46	78	1
47	78	0
48	78	0
49	78	0
50	78	0
51	78	0
52	78	0
53	78	0
54	78	0
55	78	0
56	78	1
57	78	0
58	78	0
59	78	0
60	78	0
61	78	0
62	78	0
63	78	0
64	78	0
65	78	0
66	78	0
67	78	0
68	78	0
69	78	0
70	78	0
71	78	0
72	78	0
73	78	0
74	78	0
75	78	0
76	78	0
77	78	0
78	78	52
79	78	0
80	78	0
81	78	0
82	78	0
83	78	0
84	78	0
85	78	0
86	78	0
87	78	0
88	78	0
89	78	0
90	78	0
91	78	1
92	78	0
93	78	0
94	78	0
95	78	0
96	78	0
97	78	0
98	78	0
99	78	0
100	78	1
101	78	0
102	78	0
103	78	0
104	78	0
105	78	0
106	78	0
107	78	0
108	78	0
109	78	0
110	78	0
111	78	0
112	78	0
113	78	0
114	78	0
115	78	0
116	78	0
117	78	0
118	78	1
119	78	0
120	78	0
0	79	0
1	79	0
2	79	0
3	79	0
4	79	0
5	79	0
6	79	0
7	79	0
8	79	0
9	79	0
10	79	0
11	79	0
12	79	0
13	79	1
14	79	0
15	79	0
16	79	0
17	79	0
18	79	0
19	79	0
20	79	0
21	79	0
22	79	0
23	79	0
24	79	0
25	79	0
26	79	0
27	79	0
28	79	0
29	79	0
30	79	0
31	79	0
32	79	0
33	79	0
34	79	0
35	79	0
36	79	0
37	79	0
38	79	0
39	79	0
40	79	0
41	79	0
42	79	0
43	79	0
44	79	0
45	79	0
46	79	0
47	79	0
48	79	0
49	79	0
50	79	0
51	79	0
52	79	0
53	79	0
54	79	0
55	79	0
56	79	0
57	79	0
58	79	0
59	79	0
60	79	0
61	79	0
62	79	0
63	79	0
64	79	0
65	79	0
66	79	0
67	79	0
68	79	0
69	79	0
70	79	0
71	79	0
72	79	1
73	79	0
74	79	0
75	79	0
76	79	0
77	79	0
78	79	0
79	79	17
80	79	0
81	79	0
82	79	0
83	79	0
84	79	0
85	79	0
86	79	0
87	79	0
88	79	0
89	79	0
90	79	0
91	79	0
92	79	0
93	79	0
94	79	2
95	79	0
96	79	0
97	79	0
98	79	0
99	79	0
100	79	0
101	79	0
102	79	0
103	79	0
104	79	0
105	79	0
106	79	0
107	79	0
108	79	0
109	79	1
110	79	0
111	79	0
112	79	0
113	79	0
114	79	0
115	79	0
116	79	0
117	79	0
118	79	0
119	79	0
120	79	0
0	80	0
1	80	0
2	80	2
3	80	0
4	80	0
5	80	150
6	80	2
7	80	0
8	80	0
9	80	4
10	80	0
11	80	0
12	80	0
13	80	0
14	80	15
15	80	0
16	80	0
17	80	0
18	80	0
19	80	0
20	80	0
21	80	0
22	80	0
23	80	2
24	80	0
25	80	76
26	80	265
27	80	0
28	80	0
29	80	0
30	80	0
31	80	0
32	80	0
33	80	6
34	80	0
35	80	0
36	80	7
37	80	17
38	80	0
39	80	51
40	80	0
41	80	0
42	80	0
43	80	0
44	80	0
45	80	0
46	80	1
47	80	0
48	80	0
49	80	0
50	80	0
51	80	0
52	80	0
53	80	0
54	80	1
55	80	161
56	80	0
57	80	0
58	80	0
59	80	0
60	80	4
61	80	0
62	80	24
63	80	0
64	80	23
65	80	0
66	80	0
67	80	0
68	80	0
69	80	0
70	80	0
71	80	0
72	80	0
73	80	0
74	80	0
75	80	0
76	80	0
77	80	1
78	80	38
79	80	0
80	80	417
81	80	0
82	80	0
83	80	5
84	80	0
85	80	0
86	80	0
87	80	3
88	80	5
89	80	0
90	80	0
91	80	3
92	80	0
93	80	0
94	80	0
95	80	0
96	80	0
97	80	0
98	80	0
99	80	0
100	80	2
101	80	0
102	80	1
103	80	0
104	80	0
105	80	0
106	80	0
107	80	0
108	80	0
109	80	0
110	80	0
111	80	0
112	80	0
113	80	0
114	80	1
115	80	0
116	80	1
117	80	0
118	80	26
119	80	0
120	80	4
0	81	0
1	81	0
2	81	1
3	81	0
4	81	0
5	81	0
6	81	0
7	81	0
8	81	0
9	81	0
10	81	0
11	81	0
12	81	0
13	81	0
14	81	0
15	81	0
16	81	0
17	81	0
18	81	0
19	81	0
20	81	0
21	81	0
22	81	0
23	81	0
24	81	0
25	81	0
26	81	0
27	81	0
28	81	0
29	81	0
30	81	0
31	81	0
32	81	0
33	81	0
34	81	0
35	81	0
36	81	0
37	81	0
38	81	0
39	81	0
40	81	0
41	81	0
42	81	0
43	81	0
44	81	0
45	81	0
46	81	0
47	81	0
48	81	0
49	81	0
50	81	0
51	81	0
52	81	0
53	81	0
54	81	0
55	81	11
56	81	0
57	81	0
58	81	0
59	81	0
60	81	0
61	81	0
62	81	1
63	81	0
64	81	0
65	81	0
66	81	0
67	81	0
68	81	0
69	81	0
70	81	0
71	81	0
72	81	0
73	81	0
74	81	0
75	81	0
76	81	0
77	81	0
78	81	0
79	81	0
80	81	0
81	81	63
82	81	0
83	81	0
84	81	0
85	81	0
86	81	0
87	81	0
88	81	0
89	81	0
90	81	0
91	81	0
92	81	0
93	81	0
94	81	0
95	81	0
96	81	0
97	81	0
98	81	0
99	81	0
100	81	0
101	81	0
102	81	0
103	81	0
104	81	0
105	81	0
106	81	0
107	81	0
108	81	0
109	81	0
110	81	0
111	81	0
112	81	0
113	81	0
114	81	0
115	81	0
116	81	0
117	81	0
118	81	1
119	81	0
120	81	0
0	82	0
1	82	0
2	82	0
3	82	0
4	82	0
5	82	0
6	82	0
7	82	0
8	82	0
9	82	0
10	82	0
11	82	0
12	82	0
13	82	0
14	82	0
15	82	0
16	82	0
17	82	0
18	82	0
19	82	0
20	82	0
21	82	0
22	82	0
23	82	0
24	82	0
25	82	0
26	82	0
27	82	0
28	82	0
29	82	0
30	82	0
31	82	0
32	82	0
33	82	0
34	82	0
35	82	0
36	82	0
37	82	0
38	82	0
39	82	0
40	82	0
41	82	0
42	82	0
43	82	0
44	82	0
45	82	0
46	82	0
47	82	0
48	82	0
49	82	0
50	82	0
51	82	0
52	82	0
53	82	0
54	82	0
55	82	0
56	82	0
57	82	0
58	82	0
59	82	0
60	82	0
61	82	0
62	82	0
63	82	0
64	82	0
65	82	0
66	82	0
67	82	0
68	82	0
69	82	0
70	82	0
71	82	0
72	82	0
73	82	0
74	82	0
75	82	0
76	82	0
77	82	0
78	82	0
79	82	0
80	82	0
81	82	0
82	82	49
83	82	0
84	82	0
85	82	0
86	82	0
87	82	0
88	82	0
89	82	0
90	82	0
91	82	0
92	82	0
93	82	0
94	82	0
95	82	0
96	82	0
97	82	0
98	82	0
99	82	0
100	82	0
101	82	0
102	82	0
103	82	0
104	82	0
105	82	0
106	82	0
107	82	0
108	82	0
109	82	0
110	82	0
111	82	0
112	82	0
113	82	0
114	82	0
115	82	0
116	82	0
117	82	0
118	82	0
119	82	0
120	82	0
0	83	0
1	83	0
2	83	0
3	83	0
4	83	0
5	83	0
6	83	0
7	83	0
8	83	0
9	83	0
10	83	1
11	83	0
12	83	1
13	83	0
14	83	0
15	83	0
16	83	0
17	83	0
18	83	0
19	83	0
20	83	0
21	83	0
22	83	0
23	83	0
24	83	0
25	83	0
26	83	1
27	83	0
28	83	0
29	83	0
30	83	0
31	83	0
32	83	0
33	83	0
34	83	0
35	83	0
36	83	0
37	83	2
38	83	0
39	83	0
40	83	0
41	83	0
42	83	0
43	83	0
44	83	0
45	83	0
46	83	0
47	83	0
48	83	0
49	83	0
50	83	0
51	83	0
52	83	0
53	83	0
54	83	0
55	83	0
56	83	0
57	83	0
58	83	0
59	83	0
60	83	0
61	83	0
62	83	4
63	83	0
64	83	0
65	83	0
66	83	0
67	83	0
68	83	0
69	83	0
70	83	0
71	83	0
72	83	0
73	83	0
74	83	0
75	83	0
76	83	0
77	83	0
78	83	0
79	83	0
80	83	0
81	83	0
82	83	0
83	83	32
84	83	0
85	83	0
86	83	2
87	83	0
88	83	0
89	83	0
90	83	0
91	83	0
92	83	0
93	83	0
94	83	0
95	83	1
96	83	0
97	83	0
98	83	0
99	83	0
100	83	0
101	83	0
102	83	0
103	83	0
104	83	0
105	83	0
106	83	0
107	83	0
108	83	0
109	83	0
110	83	0
111	83	0
112	83	0
113	83	0
114	83	0
115	83	0
116	83	0
117	83	0
118	83	0
119	83	0
120	83	0
0	84	0
1	84	0
2	84	0
3	84	0
4	84	0
5	84	0
6	84	0
7	84	0
8	84	0
9	84	0
10	84	0
11	84	0
12	84	0
13	84	0
14	84	0
15	84	0
16	84	0
17	84	0
18	84	0
19	84	0
20	84	0
21	84	0
22	84	0
23	84	0
24	84	0
25	84	0
26	84	0
27	84	0
28	84	0
29	84	0
30	84	0
31	84	0
32	84	0
33	84	0
34	84	0
35	84	0
36	84	0
37	84	0
38	84	0
39	84	0
40	84	0
41	84	0
42	84	0
43	84	0
44	84	0
45	84	0
46	84	0
47	84	0
48	84	0
49	84	0
50	84	0
51	84	0
52	84	0
53	84	0
54	84	0
55	84	5
56	84	0
57	84	0
58	84	0
59	84	0
60	84	0
61	84	0
62	84	0
63	84	0
64	84	0
65	84	0
66	84	0
67	84	0
68	84	0
69	84	0
70	84	0
71	84	0
72	84	0
73	84	0
74	84	0
75	84	0
76	84	0
77	84	0
78	84	0
79	84	0
80	84	0
81	84	0
82	84	0
83	84	0
84	84	128
85	84	25
86	84	0
87	84	0
88	84	0
89	84	0
90	84	0
91	84	0
92	84	0
93	84	0
94	84	0
95	84	0
96	84	0
97	84	0
98	84	0
99	84	0
100	84	0
101	84	0
102	84	0
103	84	0
104	84	0
105	84	0
106	84	0
107	84	0
108	84	0
109	84	0
110	84	0
111	84	0
112	84	0
113	84	0
114	84	0
115	84	0
116	84	0
117	84	0
118	84	0
119	84	0
120	84	0
0	85	0
1	85	0
2	85	0
3	85	0
4	85	0
5	85	0
6	85	0
7	85	0
8	85	0
9	85	0
10	85	0
11	85	0
12	85	0
13	85	0
14	85	0
15	85	0
16	85	0
17	85	0
18	85	0
19	85	0
20	85	0
21	85	0
22	85	0
23	85	0
24	85	0
25	85	0
26	85	0
27	85	0
28	85	0
29	85	0
30	85	0
31	85	0
32	85	0
33	85	0
34	85	0
35	85	0
36	85	0
37	85	0
38	85	0
39	85	0
40	85	0
41	85	0
42	85	0
43	85	0
44	85	0
45	85	0
46	85	0
47	85	0
48	85	0
49	85	0
50	85	0
51	85	0
52	85	0
53	85	0
54	85	0
55	85	0
56	85	0
57	85	0
58	85	0
59	85	0
60	85	0
61	85	0
62	85	0
63	85	0
64	85	0
65	85	0
66	85	0
67	85	0
68	85	0
69	85	0
70	85	0
71	85	0
72	85	0
73	85	0
74	85	0
75	85	0
76	85	0
77	85	0
78	85	0
79	85	0
80	85	0
81	85	0
82	85	0
83	85	0
84	85	19
85	85	19
86	85	0
87	85	0
88	85	0
89	85	0
90	85	0
91	85	0
92	85	0
93	85	0
94	85	0
95	85	0
96	85	0
97	85	0
98	85	0
99	85	0
100	85	0
101	85	0
102	85	0
103	85	3
104	85	0
105	85	0
106	85	0
107	85	0
108	85	0
109	85	0
110	85	0
111	85	0
112	85	0
113	85	0
114	85	0
115	85	0
116	85	0
117	85	0
118	85	0
119	85	0
120	85	0
0	86	0
1	86	0
2	86	0
3	86	0
4	86	0
5	86	0
6	86	0
7	86	0
8	86	0
9	86	0
10	86	0
11	86	0
12	86	0
13	86	2
14	86	0
15	86	0
16	86	0
17	86	1
18	86	0
19	86	0
20	86	0
21	86	0
22	86	0
23	86	0
24	86	3
25	86	0
26	86	0
27	86	0
28	86	0
29	86	0
30	86	0
31	86	0
32	86	0
33	86	0
34	86	0
35	86	0
36	86	0
37	86	0
38	86	0
39	86	0
40	86	0
41	86	0
42	86	0
43	86	0
44	86	0
45	86	0
46	86	0
47	86	0
48	86	0
49	86	0
50	86	0
51	86	0
52	86	0
53	86	0
54	86	0
55	86	13
56	86	0
57	86	0
58	86	2
59	86	0
60	86	0
61	86	0
62	86	0
63	86	0
64	86	0
65	86	1
66	86	0
67	86	0
68	86	1
69	86	0
70	86	0
71	86	0
72	86	0
73	86	0
74	86	0
75	86	0
76	86	0
77	86	0
78	86	1
79	86	0
80	86	0
81	86	0
82	86	0
83	86	2
84	86	0
85	86	0
86	86	56
87	86	0
88	86	0
89	86	0
90	86	0
91	86	0
92	86	0
93	86	0
94	86	2
95	86	0
96	86	0
97	86	0
98	86	0
99	86	0
100	86	0
101	86	0
102	86	0
103	86	0
104	86	0
105	86	0
106	86	0
107	86	0
108	86	0
109	86	0
110	86	0
111	86	0
112	86	0
113	86	0
114	86	0
115	86	0
116	86	0
117	86	0
118	86	0
119	86	0
120	86	2
0	87	0
1	87	0
2	87	0
3	87	0
4	87	0
5	87	0
6	87	1
7	87	0
8	87	0
9	87	0
10	87	0
11	87	0
12	87	0
13	87	0
14	87	0
15	87	0
16	87	0
17	87	0
18	87	0
19	87	0
20	87	0
21	87	0
22	87	0
23	87	0
24	87	0
25	87	0
26	87	0
27	87	0
28	87	0
29	87	0
30	87	0
31	87	0
32	87	0
33	87	0
34	87	0
35	87	0
36	87	0
37	87	0
38	87	0
39	87	1
40	87	0
41	87	0
42	87	0
43	87	0
44	87	0
45	87	0
46	87	0
47	87	0
48	87	0
49	87	0
50	87	0
51	87	0
52	87	0
53	87	29
54	87	0
55	87	0
56	87	0
57	87	0
58	87	0
59	87	0
60	87	0
61	87	0
62	87	0
63	87	1
64	87	0
65	87	0
66	87	0
67	87	0
68	87	0
69	87	0
70	87	0
71	87	0
72	87	0
73	87	0
74	87	0
75	87	0
76	87	0
77	87	0
78	87	0
79	87	0
80	87	0
81	87	0
82	87	2
83	87	0
84	87	0
85	87	0
86	87	0
87	87	267
88	87	2
89	87	0
90	87	0
91	87	0
92	87	0
93	87	0
94	87	3
95	87	0
96	87	0
97	87	0
98	87	0
99	87	0
100	87	0
101	87	0
102	87	0
103	87	0
104	87	0
105	87	0
106	87	0
107	87	0
108	87	2
109	87	0
110	87	0
111	87	0
112	87	0
113	87	0
114	87	0
115	87	0
116	87	0
117	87	0
118	87	0
119	87	0
120	87	0
0	88	1
1	88	0
2	88	0
3	88	0
4	88	0
5	88	0
6	88	0
7	88	0
8	88	0
9	88	0
10	88	1
11	88	0
12	88	0
13	88	0
14	88	3
15	88	0
16	88	0
17	88	0
18	88	0
19	88	0
20	88	0
21	88	1
22	88	0
23	88	0
24	88	0
25	88	0
26	88	0
27	88	0
28	88	0
29	88	0
30	88	0
31	88	0
32	88	0
33	88	0
34	88	0
35	88	0
36	88	2
37	88	4
38	88	0
39	88	2
40	88	0
41	88	2
42	88	0
43	88	0
44	88	0
45	88	0
46	88	1
47	88	0
48	88	0
49	88	0
50	88	0
51	88	0
52	88	0
53	88	0
54	88	0
55	88	6
56	88	0
57	88	0
58	88	0
59	88	0
60	88	2
61	88	0
62	88	0
63	88	0
64	88	0
65	88	0
66	88	0
67	88	0
68	88	1
69	88	0
70	88	0
71	88	0
72	88	0
73	88	1
74	88	0
75	88	0
76	88	0
77	88	0
78	88	0
79	88	0
80	88	0
81	88	0
82	88	0
83	88	0
84	88	0
85	88	0
86	88	0
87	88	0
88	88	23
89	88	1
90	88	0
91	88	0
92	88	0
93	88	0
94	88	0
95	88	2
96	88	0
97	88	0
98	88	0
99	88	0
100	88	0
101	88	0
102	88	0
103	88	0
104	88	0
105	88	0
106	88	0
107	88	0
108	88	0
109	88	0
110	88	0
111	88	0
112	88	0
113	88	0
114	88	0
115	88	0
116	88	0
117	88	0
118	88	1
119	88	0
120	88	3
0	89	0
1	89	0
2	89	0
3	89	0
4	89	0
5	89	0
6	89	1
7	89	0
8	89	0
9	89	0
10	89	0
11	89	0
12	89	5
13	89	1
14	89	3
15	89	0
16	89	2
17	89	0
18	89	0
19	89	0
20	89	0
21	89	0
22	89	0
23	89	0
24	89	1
25	89	0
26	89	0
27	89	0
28	89	0
29	89	0
30	89	0
31	89	0
32	89	0
33	89	0
34	89	0
35	89	0
36	89	0
37	89	0
38	89	0
39	89	0
40	89	0
41	89	0
42	89	0
43	89	0
44	89	0
45	89	0
46	89	0
47	89	0
48	89	0
49	89	0
50	89	0
51	89	0
52	89	0
53	89	0
54	89	0
55	89	0
56	89	0
57	89	0
58	89	66
59	89	0
60	89	0
61	89	0
62	89	0
63	89	0
64	89	0
65	89	0
66	89	0
67	89	0
68	89	0
69	89	0
70	89	0
71	89	0
72	89	0
73	89	0
74	89	0
75	89	0
76	89	0
77	89	2
78	89	0
79	89	0
80	89	0
81	89	0
82	89	0
83	89	1
84	89	0
85	89	0
86	89	3
87	89	0
88	89	0
89	89	233
90	89	0
91	89	0
92	89	0
93	89	0
94	89	0
95	89	0
96	89	0
97	89	0
98	89	0
99	89	0
100	89	0
101	89	0
102	89	0
103	89	0
104	89	0
105	89	0
106	89	0
107	89	0
108	89	0
109	89	0
110	89	0
111	89	0
112	89	0
113	89	0
114	89	0
115	89	1
116	89	4
117	89	2
118	89	0
119	89	0
120	89	1
0	90	0
1	90	0
2	90	0
3	90	0
4	90	0
5	90	0
6	90	0
7	90	0
8	90	0
9	90	0
10	90	0
11	90	0
12	90	0
13	90	0
14	90	0
15	90	0
16	90	0
17	90	0
18	90	0
19	90	0
20	90	0
21	90	0
22	90	0
23	90	0
24	90	0
25	90	0
26	90	0
27	90	0
28	90	0
29	90	0
30	90	0
31	90	0
32	90	0
33	90	0
34	90	0
35	90	0
36	90	0
37	90	0
38	90	0
39	90	0
40	90	0
41	90	0
42	90	0
43	90	0
44	90	0
45	90	0
46	90	0
47	90	0
48	90	0
49	90	0
50	90	0
51	90	0
52	90	0
53	90	0
54	90	0
55	90	0
56	90	0
57	90	0
58	90	0
59	90	0
60	90	0
61	90	0
62	90	0
63	90	0
64	90	0
65	90	0
66	90	0
67	90	0
68	90	0
69	90	0
70	90	0
71	90	0
72	90	0
73	90	0
74	90	0
75	90	0
76	90	0
77	90	0
78	90	0
79	90	0
80	90	0
81	90	0
82	90	0
83	90	0
84	90	0
85	90	0
86	90	0
87	90	0
88	90	0
89	90	0
90	90	8
91	90	0
92	90	0
93	90	0
94	90	0
95	90	0
96	90	0
97	90	0
98	90	0
99	90	0
100	90	0
101	90	0
102	90	0
103	90	0
104	90	0
105	90	0
106	90	0
107	90	0
108	90	0
109	90	0
110	90	0
111	90	0
112	90	0
113	90	0
114	90	0
115	90	0
116	90	0
117	90	0
118	90	0
119	90	0
120	90	0
0	91	0
1	91	0
2	91	0
3	91	0
4	91	0
5	91	0
6	91	0
7	91	0
8	91	0
9	91	0
10	91	0
11	91	0
12	91	0
13	91	0
14	91	0
15	91	0
16	91	0
17	91	0
18	91	0
19	91	0
20	91	0
21	91	0
22	91	0
23	91	0
24	91	0
25	91	0
26	91	0
27	91	0
28	91	0
29	91	0
30	91	0
31	91	0
32	91	0
33	91	0
34	91	0
35	91	0
36	91	0
37	91	6
38	91	0
39	91	1
40	91	0
41	91	0
42	91	0
43	91	0
44	91	0
45	91	0
46	91	0
47	91	0
48	91	0
49	91	0
50	91	0
51	91	0
52	91	0
53	91	0
54	91	0
55	91	0
56	91	0
57	91	0
58	91	0
59	91	0
60	91	0
61	91	0
62	91	3
63	91	0
64	91	0
65	91	0
66	91	0
67	91	0
68	91	0
69	91	0
70	91	0
71	91	0
72	91	0
73	91	0
74	91	0
75	91	0
76	91	0
77	91	0
78	91	0
79	91	0
80	91	0
81	91	0
82	91	0
83	91	0
84	91	0
85	91	0
86	91	0
87	91	0
88	91	0
89	91	0
90	91	0
91	91	10
92	91	0
93	91	0
94	91	0
95	91	0
96	91	0
97	91	0
98	91	0
99	91	0
100	91	0
101	91	0
102	91	0
103	91	0
104	91	0
105	91	0
106	91	0
107	91	0
108	91	0
109	91	0
110	91	0
111	91	0
112	91	0
113	91	0
114	91	0
115	91	0
116	91	0
117	91	0
118	91	10
119	91	0
120	91	0
0	92	0
1	92	0
2	92	0
3	92	0
4	92	0
5	92	0
6	92	0
7	92	0
8	92	0
9	92	0
10	92	0
11	92	0
12	92	3
13	92	0
14	92	0
15	92	0
16	92	0
17	92	0
18	92	0
19	92	0
20	92	0
21	92	0
22	92	0
23	92	0
24	92	0
25	92	0
26	92	0
27	92	0
28	92	0
29	92	0
30	92	0
31	92	0
32	92	0
33	92	0
34	92	0
35	92	0
36	92	0
37	92	0
38	92	0
39	92	0
40	92	0
41	92	0
42	92	0
43	92	0
44	92	0
45	92	0
46	92	0
47	92	0
48	92	0
49	92	0
50	92	0
51	92	0
52	92	0
53	92	0
54	92	0
55	92	0
56	92	0
57	92	0
58	92	0
59	92	0
60	92	0
61	92	0
62	92	0
63	92	0
64	92	0
65	92	0
66	92	0
67	92	0
68	92	0
69	92	0
70	92	0
71	92	0
72	92	0
73	92	0
74	92	0
75	92	0
76	92	0
77	92	0
78	92	1
79	92	0
80	92	0
81	92	0
82	92	0
83	92	0
84	92	0
85	92	0
86	92	0
87	92	0
88	92	0
89	92	0
90	92	0
91	92	0
92	92	2
93	92	0
94	92	1
95	92	0
96	92	0
97	92	0
98	92	0
99	92	0
100	92	0
101	92	0
102	92	0
103	92	0
104	92	0
105	92	0
106	92	0
107	92	0
108	92	0
109	92	0
110	92	1
111	92	0
112	92	0
113	92	0
114	92	0
115	92	0
116	92	0
117	92	1
118	92	0
119	92	0
120	92	0
0	93	0
1	93	0
2	93	0
3	93	0
4	93	0
5	93	0
6	93	0
7	93	0
8	93	0
9	93	0
10	93	0
11	93	0
12	93	0
13	93	0
14	93	0
15	93	0
16	93	0
17	93	0
18	93	0
19	93	0
20	93	0
21	93	0
22	93	0
23	93	0
24	93	0
25	93	0
26	93	0
27	93	0
28	93	0
29	93	0
30	93	0
31	93	0
32	93	0
33	93	0
34	93	0
35	93	0
36	93	0
37	93	0
38	93	0
39	93	0
40	93	0
41	93	1
42	93	0
43	93	0
44	93	0
45	93	0
46	93	0
47	93	0
48	93	0
49	93	0
50	93	0
51	93	0
52	93	0
53	93	0
54	93	0
55	93	0
56	93	0
57	93	0
58	93	0
59	93	0
60	93	0
61	93	0
62	93	0
63	93	0
64	93	0
65	93	0
66	93	0
67	93	0
68	93	0
69	93	0
70	93	0
71	93	0
72	93	0
73	93	0
74	93	0
75	93	0
76	93	5
77	93	0
78	93	0
79	93	0
80	93	0
81	93	0
82	93	0
83	93	0
84	93	0
85	93	0
86	93	0
87	93	0
88	93	0
89	93	0
90	93	0
91	93	0
92	93	0
93	93	57
94	93	0
95	93	0
96	93	0
97	93	0
98	93	0
99	93	0
100	93	0
101	93	0
102	93	0
103	93	0
104	93	1
105	93	0
106	93	0
107	93	0
108	93	0
109	93	0
110	93	0
111	93	0
112	93	0
113	93	0
114	93	0
115	93	0
116	93	0
117	93	0
118	93	0
119	93	0
120	93	0
0	94	0
1	94	0
2	94	0
3	94	0
4	94	0
5	94	0
6	94	0
7	94	0
8	94	0
9	94	0
10	94	0
11	94	0
12	94	0
13	94	0
14	94	0
15	94	0
16	94	0
17	94	0
18	94	0
19	94	0
20	94	0
21	94	0
22	94	0
23	94	0
24	94	0
25	94	0
26	94	0
27	94	0
28	94	0
29	94	0
30	94	0
31	94	0
32	94	0
33	94	0
34	94	0
35	94	0
36	94	3
37	94	0
38	94	0
39	94	0
40	94	0
41	94	1
42	94	0
43	94	0
44	94	0
45	94	0
46	94	0
47	94	0
48	94	0
49	94	0
50	94	1
51	94	0
52	94	0
53	94	0
54	94	0
55	94	0
56	94	0
57	94	0
58	94	0
59	94	0
60	94	0
61	94	0
62	94	0
63	94	0
64	94	0
65	94	0
66	94	0
67	94	0
68	94	0
69	94	0
70	94	0
71	94	0
72	94	0
73	94	0
74	94	0
75	94	1
76	94	0
77	94	0
78	94	0
79	94	0
80	94	0
81	94	0
82	94	0
83	94	0
84	94	0
85	94	0
86	94	0
87	94	3
88	94	0
89	94	0
90	94	0
91	94	0
92	94	0
93	94	0
94	94	74
95	94	0
96	94	0
97	94	0
98	94	0
99	94	0
100	94	0
101	94	0
102	94	0
103	94	0
104	94	0
105	94	0
106	94	0
107	94	0
108	94	3
109	94	0
110	94	0
111	94	0
112	94	0
113	94	0
114	94	0
115	94	0
116	94	1
117	94	2
118	94	0
119	94	0
120	94	0
0	95	0
1	95	0
2	95	0
3	95	0
4	95	0
5	95	0
6	95	0
7	95	0
8	95	0
9	95	0
10	95	0
11	95	0
12	95	1
13	95	0
14	95	0
15	95	0
16	95	0
17	95	0
18	95	1
19	95	0
20	95	0
21	95	0
22	95	0
23	95	0
24	95	0
25	95	0
26	95	0
27	95	0
28	95	0
29	95	0
30	95	0
31	95	0
32	95	0
33	95	1
34	95	31
35	95	0
36	95	0
37	95	0
38	95	0
39	95	0
40	95	0
41	95	1
42	95	0
43	95	0
44	95	3
45	95	0
46	95	1
47	95	0
48	95	0
49	95	0
50	95	0
51	95	0
52	95	0
53	95	0
54	95	0
55	95	0
56	95	0
57	95	0
58	95	0
59	95	0
60	95	0
61	95	0
62	95	0
63	95	0
64	95	0
65	95	0
66	95	1
67	95	1
68	95	0
69	95	0
70	95	0
71	95	0
72	95	0
73	95	0
74	95	0
75	95	0
76	95	0
77	95	0
78	95	0
79	95	0
80	95	0
81	95	0
82	95	0
83	95	0
84	95	0
85	95	0
86	95	0
87	95	0
88	95	0
89	95	0
90	95	0
91	95	1
92	95	0
93	95	0
94	95	0
95	95	1202
96	95	0
97	95	0
98	95	3
99	95	0
100	95	0
101	95	0
102	95	0
103	95	0
104	95	0
105	95	0
106	95	0
107	95	0
108	95	0
109	95	0
110	95	0
111	95	0
112	95	0
113	95	0
114	95	0
115	95	0
116	95	0
117	95	0
118	95	3
119	95	0
120	95	1
0	96	0
1	96	0
2	96	0
3	96	0
4	96	0
5	96	0
6	96	0
7	96	0
8	96	0
9	96	0
10	96	0
11	96	0
12	96	0
13	96	0
14	96	0
15	96	0
16	96	0
17	96	0
18	96	0
19	96	0
20	96	0
21	96	0
22	96	0
23	96	0
24	96	0
25	96	0
26	96	0
27	96	0
28	96	0
29	96	0
30	96	0
31	96	0
32	96	0
33	96	0
34	96	0
35	96	0
36	96	0
37	96	0
38	96	0
39	96	0
40	96	0
41	96	0
42	96	0
43	96	0
44	96	0
45	96	0
46	96	0
47	96	0
48	96	0
49	96	0
50	96	0
51	96	0
52	96	0
53	96	0
54	96	0
55	96	0
56	96	0
57	96	0
58	96	0
59	96	0
60	96	0
61	96	0
62	96	0
63	96	0
64	96	0
65	96	0
66	96	0
67	96	0
68	96	0
69	96	0
70	96	0
71	96	0
72	96	0
73	96	0
74	96	0
75	96	0
76	96	0
77	96	0
78	96	0
79	96	0
80	96	0
81	96	0
82	96	0
83	96	0
84	96	0
85	96	0
86	96	0
87	96	0
88	96	0
89	96	0
90	96	0
91	96	0
92	96	0
93	96	0
94	96	1
95	96	0
96	96	191
97	96	0
98	96	0
99	96	0
100	96	0
101	96	0
102	96	0
103	96	0
104	96	0
105	96	0
106	96	0
107	96	0
108	96	0
109	96	0
110	96	0
111	96	0
112	96	0
113	96	0
114	96	0
115	96	0
116	96	0
117	96	0
118	96	0
119	96	0
120	96	0
0	97	0
1	97	0
2	97	0
3	97	0
4	97	0
5	97	0
6	97	0
7	97	0
8	97	0
9	97	0
10	97	0
11	97	0
12	97	0
13	97	0
14	97	0
15	97	0
16	97	0
17	97	0
18	97	0
19	97	0
20	97	0
21	97	0
22	97	0
23	97	0
24	97	0
25	97	0
26	97	0
27	97	0
28	97	0
29	97	0
30	97	0
31	97	0
32	97	0
33	97	0
34	97	0
35	97	0
36	97	0
37	97	0
38	97	0
39	97	0
40	97	0
41	97	4
42	97	0
43	97	0
44	97	0
45	97	0
46	97	0
47	97	0
48	97	0
49	97	0
50	97	0
51	97	0
52	97	0
53	97	0
54	97	0
55	97	0
56	97	0
57	97	0
58	97	0
59	97	0
60	97	0
61	97	0
62	97	0
63	97	0
64	97	0
65	97	0
66	97	0
67	97	0
68	97	0
69	97	0
70	97	0
71	97	0
72	97	0
73	97	0
74	97	0
75	97	0
76	97	0
77	97	0
78	97	0
79	97	0
80	97	0
81	97	0
82	97	0
83	97	0
84	97	0
85	97	0
86	97	0
87	97	0
88	97	0
89	97	0
90	97	0
91	97	0
92	97	0
93	97	0
94	97	0
95	97	0
96	97	0
97	97	187
98	97	0
99	97	0
100	97	0
101	97	0
102	97	0
103	97	0
104	97	0
105	97	0
106	97	0
107	97	0
108	97	0
109	97	0
110	97	0
111	97	0
112	97	0
113	97	0
114	97	0
115	97	0
116	97	0
117	97	0
118	97	0
119	97	0
120	97	0
0	98	0
1	98	0
2	98	0
3	98	0
4	98	0
5	98	0
6	98	0
7	98	0
8	98	0
9	98	0
10	98	0
11	98	0
12	98	0
13	98	0
14	98	0
15	98	0
16	98	0
17	98	0
18	98	0
19	98	0
20	98	0
21	98	0
22	98	0
23	98	0
24	98	0
25	98	0
26	98	0
27	98	0
28	98	0
29	98	0
30	98	0
31	98	0
32	98	0
33	98	0
34	98	0
35	98	0
36	98	0
37	98	0
38	98	0
39	98	0
40	98	0
41	98	0
42	98	0
43	98	0
44	98	0
45	98	0
46	98	0
47	98	0
48	98	0
49	98	0
50	98	0
51	98	0
52	98	0
53	98	0
54	98	0
55	98	0
56	98	0
57	98	0
58	98	0
59	98	0
60	98	0
61	98	0
62	98	0
63	98	0
64	98	0
65	98	0
66	98	0
67	98	0
68	98	0
69	98	0
70	98	0
71	98	0
72	98	0
73	98	0
74	98	0
75	98	0
76	98	0
77	98	0
78	98	0
79	98	0
80	98	0
81	98	0
82	98	0
83	98	0
84	98	0
85	98	0
86	98	0
87	98	0
88	98	0
89	98	0
90	98	0
91	98	0
92	98	0
93	98	0
94	98	0
95	98	0
96	98	0
97	98	0
98	98	0
99	98	0
100	98	0
101	98	0
102	98	0
103	98	0
104	98	0
105	98	0
106	98	0
107	98	0
108	98	0
109	98	0
110	98	0
111	98	0
112	98	0
113	98	0
114	98	0
115	98	0
116	98	0
117	98	0
118	98	0
119	98	0
120	98	0
0	99	0
1	99	0
2	99	0
3	99	0
4	99	0
5	99	0
6	99	0
7	99	0
8	99	0
9	99	0
10	99	0
11	99	0
12	99	0
13	99	0
14	99	0
15	99	0
16	99	0
17	99	0
18	99	0
19	99	0
20	99	0
21	99	0
22	99	0
23	99	0
24	99	0
25	99	0
26	99	0
27	99	0
28	99	0
29	99	0
30	99	0
31	99	0
32	99	0
33	99	0
34	99	0
35	99	0
36	99	0
37	99	0
38	99	0
39	99	0
40	99	0
41	99	0
42	99	0
43	99	0
44	99	0
45	99	0
46	99	0
47	99	0
48	99	0
49	99	0
50	99	0
51	99	0
52	99	0
53	99	0
54	99	0
55	99	0
56	99	0
57	99	0
58	99	0
59	99	0
60	99	0
61	99	0
62	99	0
63	99	0
64	99	0
65	99	0
66	99	0
67	99	0
68	99	0
69	99	0
70	99	0
71	99	0
72	99	0
73	99	0
74	99	0
75	99	0
76	99	0
77	99	0
78	99	0
79	99	0
80	99	0
81	99	0
82	99	0
83	99	0
84	99	0
85	99	0
86	99	0
87	99	0
88	99	0
89	99	0
90	99	0
91	99	0
92	99	0
93	99	0
94	99	0
95	99	0
96	99	0
97	99	0
98	99	0
99	99	41
100	99	0
101	99	0
102	99	0
103	99	0
104	99	0
105	99	0
106	99	0
107	99	0
108	99	0
109	99	0
110	99	0
111	99	0
112	99	0
113	99	0
114	99	0
115	99	0
116	99	0
117	99	0
118	99	0
119	99	0
120	99	0
0	100	0
1	100	0
2	100	0
3	100	0
4	100	0
5	100	0
6	100	4
7	100	0
8	100	0
9	100	0
10	100	0
11	100	0
12	100	4
13	100	0
14	100	1
15	100	0
16	100	0
17	100	0
18	100	0
19	100	0
20	100	0
21	100	0
22	100	0
23	100	0
24	100	1
25	100	0
26	100	0
27	100	0
28	100	0
29	100	0
30	100	0
31	100	0
32	100	0
33	100	1
34	100	0
35	100	0
36	100	3
37	100	0
38	100	0
39	100	0
40	100	0
41	100	5
42	100	0
43	100	0
44	100	0
45	100	0
46	100	0
47	100	0
48	100	0
49	100	0
50	100	0
51	100	0
52	100	0
53	100	0
54	100	0
55	100	0
56	100	0
57	100	0
58	100	0
59	100	0
60	100	0
61	100	0
62	100	0
63	100	0
64	100	0
65	100	0
66	100	0
67	100	0
68	100	3
69	100	0
70	100	0
71	100	0
72	100	0
73	100	0
74	100	0
75	100	0
76	100	0
77	100	0
78	100	0
79	100	0
80	100	0
81	100	0
82	100	0
83	100	0
84	100	0
85	100	0
86	100	1
87	100	0
88	100	0
89	100	0
90	100	0
91	100	3
92	100	0
93	100	0
94	100	0
95	100	0
96	100	0
97	100	0
98	100	0
99	100	0
100	100	16
101	100	0
102	100	0
103	100	0
104	100	0
105	100	0
106	100	0
107	100	0
108	100	0
109	100	0
110	100	1
111	100	0
112	100	0
113	100	0
114	100	0
115	100	0
116	100	0
117	100	0
118	100	0
119	100	0
120	100	2
0	101	0
1	101	0
2	101	0
3	101	0
4	101	0
5	101	0
6	101	0
7	101	0
8	101	0
9	101	0
10	101	0
11	101	0
12	101	0
13	101	0
14	101	0
15	101	0
16	101	0
17	101	0
18	101	0
19	101	0
20	101	0
21	101	0
22	101	0
23	101	0
24	101	0
25	101	0
26	101	0
27	101	0
28	101	0
29	101	0
30	101	0
31	101	0
32	101	0
33	101	0
34	101	0
35	101	0
36	101	0
37	101	0
38	101	0
39	101	0
40	101	0
41	101	0
42	101	0
43	101	0
44	101	0
45	101	0
46	101	0
47	101	0
48	101	0
49	101	0
50	101	0
51	101	0
52	101	0
53	101	0
54	101	0
55	101	0
56	101	0
57	101	0
58	101	0
59	101	0
60	101	0
61	101	0
62	101	0
63	101	0
64	101	0
65	101	0
66	101	0
67	101	0
68	101	0
69	101	0
70	101	0
71	101	0
72	101	0
73	101	0
74	101	0
75	101	0
76	101	0
77	101	0
78	101	0
79	101	0
80	101	0
81	101	0
82	101	0
83	101	0
84	101	0
85	101	0
86	101	0
87	101	0
88	101	0
89	101	0
90	101	0
91	101	0
92	101	0
93	101	0
94	101	0
95	101	0
96	101	0
97	101	0
98	101	0
99	101	0
100	101	0
101	101	19
102	101	0
103	101	0
104	101	0
105	101	0
106	101	0
107	101	0
108	101	1
109	101	0
110	101	0
111	101	0
112	101	0
113	101	0
114	101	0
115	101	0
116	101	0
117	101	0
118	101	0
119	101	0
120	101	0
0	102	0
1	102	0
2	102	0
3	102	0
4	102	0
5	102	0
6	102	0
7	102	0
8	102	0
9	102	0
10	102	0
11	102	0
12	102	0
13	102	0
14	102	0
15	102	0
16	102	0
17	102	0
18	102	0
19	102	0
20	102	0
21	102	0
22	102	0
23	102	0
24	102	0
25	102	0
26	102	0
27	102	0
28	102	0
29	102	0
30	102	0
31	102	0
32	102	0
33	102	0
34	102	0
35	102	0
36	102	0
37	102	0
38	102	0
39	102	0
40	102	0
41	102	0
42	102	0
43	102	0
44	102	0
45	102	0
46	102	0
47	102	0
48	102	0
49	102	0
50	102	0
51	102	0
52	102	0
53	102	0
54	102	0
55	102	0
56	102	0
57	102	0
58	102	0
59	102	0
60	102	0
61	102	0
62	102	0
63	102	0
64	102	0
65	102	0
66	102	0
67	102	0
68	102	0
69	102	0
70	102	0
71	102	0
72	102	0
73	102	0
74	102	0
75	102	0
76	102	0
77	102	0
78	102	0
79	102	0
80	102	0
81	102	0
82	102	0
83	102	0
84	102	0
85	102	0
86	102	0
87	102	0
88	102	0
89	102	0
90	102	0
91	102	0
92	102	0
93	102	0
94	102	0
95	102	0
96	102	0
97	102	0
98	102	0
99	102	0
100	102	0
101	102	0
102	102	1
103	102	0
104	102	0
105	102	0
106	102	0
107	102	0
108	102	0
109	102	0
110	102	0
111	102	0
112	102	0
113	102	0
114	102	0
115	102	0
116	102	0
117	102	0
118	102	0
119	102	0
120	102	0
0	103	6
1	103	0
2	103	2
3	103	43
4	103	0
5	103	2
6	103	5
7	103	0
8	103	0
9	103	0
10	103	0
11	103	0
12	103	30
13	103	1
14	103	4
15	103	0
16	103	0
17	103	6
18	103	2
19	103	0
20	103	0
21	103	0
22	103	3
23	103	0
24	103	36
25	103	0
26	103	2
27	103	0
28	103	0
29	103	0
30	103	0
31	103	0
32	103	1
33	103	2
34	103	0
35	103	0
36	103	42
37	103	32
38	103	0
39	103	3
40	103	3
41	103	3
42	103	0
43	103	0
44	103	0
45	103	0
46	103	37
47	103	0
48	103	1
49	103	0
50	103	1
51	103	1
52	103	0
53	103	0
54	103	0
55	103	454
56	103	0
57	103	0
58	103	0
59	103	1
60	103	0
61	103	0
62	103	11
63	103	0
64	103	1
65	103	2
66	103	2
67	103	0
68	103	0
69	103	1
70	103	0
71	103	0
72	103	0
73	103	0
74	103	1
75	103	0
76	103	2
77	103	6
78	103	6
79	103	0
80	103	9
81	103	0
82	103	0
83	103	1
84	103	0
85	103	4
86	103	31
87	103	1
88	103	10
89	103	1
90	103	0
91	103	4
92	103	3
93	103	0
94	103	25
95	103	1
96	103	3
97	103	0
98	103	114
99	103	0
100	103	0
101	103	3
102	103	0
103	103	1129
104	103	0
105	103	0
106	103	0
107	103	25
108	103	32
109	103	0
110	103	1
111	103	0
112	103	0
113	103	0
114	103	0
115	103	4
116	103	2
117	103	47
118	103	34
119	103	0
120	103	16
0	104	0
1	104	0
2	104	0
3	104	0
4	104	0
5	104	0
6	104	0
7	104	0
8	104	0
9	104	0
10	104	0
11	104	0
12	104	0
13	104	0
14	104	0
15	104	0
16	104	0
17	104	0
18	104	0
19	104	0
20	104	0
21	104	0
22	104	0
23	104	0
24	104	0
25	104	0
26	104	0
27	104	0
28	104	0
29	104	0
30	104	0
31	104	0
32	104	0
33	104	0
34	104	0
35	104	0
36	104	0
37	104	0
38	104	0
39	104	0
40	104	0
41	104	1
42	104	0
43	104	0
44	104	0
45	104	0
46	104	0
47	104	0
48	104	0
49	104	0
50	104	0
51	104	0
52	104	0
53	104	0
54	104	0
55	104	0
56	104	1
57	104	0
58	104	0
59	104	0
60	104	0
61	104	0
62	104	0
63	104	0
64	104	0
65	104	0
66	104	0
67	104	0
68	104	0
69	104	0
70	104	0
71	104	0
72	104	0
73	104	0
74	104	0
75	104	0
76	104	0
77	104	0
78	104	0
79	104	0
80	104	0
81	104	0
82	104	0
83	104	0
84	104	0
85	104	0
86	104	0
87	104	0
88	104	0
89	104	0
90	104	0
91	104	0
92	104	0
93	104	0
94	104	0
95	104	0
96	104	0
97	104	0
98	104	0
99	104	0
100	104	0
101	104	0
102	104	0
103	104	0
104	104	54
105	104	0
106	104	0
107	104	0
108	104	0
109	104	0
110	104	0
111	104	0
112	104	0
113	104	0
114	104	0
115	104	0
116	104	0
117	104	0
118	104	0
119	104	0
120	104	0
0	105	0
1	105	0
2	105	0
3	105	0
4	105	0
5	105	0
6	105	0
7	105	0
8	105	0
9	105	0
10	105	0
11	105	0
12	105	0
13	105	0
14	105	0
15	105	0
16	105	1
17	105	0
18	105	0
19	105	0
20	105	0
21	105	0
22	105	0
23	105	0
24	105	0
25	105	0
26	105	0
27	105	0
28	105	0
29	105	0
30	105	0
31	105	0
32	105	0
33	105	0
34	105	0
35	105	0
36	105	2
37	105	0
38	105	0
39	105	0
40	105	0
41	105	4
42	105	0
43	105	0
44	105	0
45	105	0
46	105	1
47	105	0
48	105	0
49	105	0
50	105	0
51	105	0
52	105	0
53	105	0
54	105	0
55	105	0
56	105	0
57	105	0
58	105	0
59	105	0
60	105	0
61	105	0
62	105	0
63	105	0
64	105	0
65	105	0
66	105	0
67	105	0
68	105	0
69	105	0
70	105	0
71	105	0
72	105	0
73	105	0
74	105	0
75	105	0
76	105	0
77	105	0
78	105	0
79	105	0
80	105	0
81	105	0
82	105	0
83	105	0
84	105	0
85	105	0
86	105	0
87	105	0
88	105	1
89	105	0
90	105	0
91	105	0
92	105	0
93	105	0
94	105	0
95	105	0
96	105	0
97	105	0
98	105	0
99	105	0
100	105	0
101	105	0
102	105	0
103	105	0
104	105	0
105	105	2331
106	105	0
107	105	0
108	105	0
109	105	0
110	105	0
111	105	0
112	105	0
113	105	0
114	105	0
115	105	0
116	105	5
117	105	5
118	105	0
119	105	0
120	105	2
0	106	0
1	106	0
2	106	5
3	106	0
4	106	0
5	106	0
6	106	0
7	106	0
8	106	0
9	106	0
10	106	0
11	106	0
12	106	0
13	106	0
14	106	0
15	106	0
16	106	12
17	106	0
18	106	0
19	106	0
20	106	0
21	106	0
22	106	0
23	106	0
24	106	0
25	106	0
26	106	1
27	106	0
28	106	0
29	106	0
30	106	0
31	106	0
32	106	0
33	106	0
34	106	0
35	106	0
36	106	0
37	106	1
38	106	0
39	106	0
40	106	0
41	106	1
42	106	0
43	106	0
44	106	0
45	106	0
46	106	0
47	106	0
48	106	0
49	106	0
50	106	0
51	106	0
52	106	0
53	106	0
54	106	0
55	106	0
56	106	0
57	106	0
58	106	0
59	106	0
60	106	0
61	106	0
62	106	0
63	106	0
64	106	0
65	106	0
66	106	29
67	106	0
68	106	0
69	106	0
70	106	0
71	106	0
72	106	0
73	106	0
74	106	0
75	106	0
76	106	0
77	106	0
78	106	0
79	106	0
80	106	0
81	106	0
82	106	0
83	106	0
84	106	0
85	106	0
86	106	0
87	106	3
88	106	1
89	106	1
90	106	0
91	106	0
92	106	0
93	106	0
94	106	0
95	106	0
96	106	0
97	106	0
98	106	0
99	106	0
100	106	0
101	106	0
102	106	0
103	106	0
104	106	0
105	106	0
106	106	2685
107	106	0
108	106	0
109	106	0
110	106	0
111	106	0
112	106	0
113	106	0
114	106	0
115	106	0
116	106	0
117	106	2
118	106	0
119	106	0
120	106	1
0	107	0
1	107	0
2	107	0
3	107	0
4	107	0
5	107	0
6	107	0
7	107	0
8	107	0
9	107	0
10	107	0
11	107	0
12	107	0
13	107	0
14	107	0
15	107	0
16	107	0
17	107	0
18	107	0
19	107	0
20	107	0
21	107	0
22	107	0
23	107	0
24	107	1
25	107	0
26	107	0
27	107	0
28	107	0
29	107	0
30	107	0
31	107	0
32	107	0
33	107	0
34	107	0
35	107	0
36	107	1
37	107	1
38	107	0
39	107	0
40	107	0
41	107	0
42	107	0
43	107	0
44	107	0
45	107	0
46	107	2
47	107	0
48	107	0
49	107	0
50	107	0
51	107	0
52	107	0
53	107	0
54	107	0
55	107	4
56	107	0
57	107	0
58	107	0
59	107	0
60	107	0
61	107	0
62	107	0
63	107	0
64	107	0
65	107	1
66	107	0
67	107	0
68	107	0
69	107	0
70	107	0
71	107	0
72	107	0
73	107	0
74	107	0
75	107	0
76	107	0
77	107	0
78	107	0
79	107	0
80	107	1
81	107	0
82	107	0
83	107	0
84	107	0
85	107	0
86	107	3
87	107	0
88	107	0
89	107	0
90	107	0
91	107	0
92	107	0
93	107	0
94	107	5
95	107	0
96	107	0
97	107	0
98	107	0
99	107	0
100	107	0
101	107	0
102	107	0
103	107	0
104	107	0
105	107	0
106	107	0
107	107	1006
108	107	0
109	107	0
110	107	10
111	107	0
112	107	0
113	107	0
114	107	0
115	107	0
116	107	0
117	107	0
118	107	0
119	107	0
120	107	1
0	108	0
1	108	0
2	108	0
3	108	0
4	108	0
5	108	0
6	108	0
7	108	0
8	108	0
9	108	0
10	108	0
11	108	0
12	108	0
13	108	0
14	108	0
15	108	0
16	108	0
17	108	0
18	108	0
19	108	0
20	108	0
21	108	0
22	108	0
23	108	0
24	108	0
25	108	0
26	108	0
27	108	0
28	108	0
29	108	0
30	108	0
31	108	0
32	108	1
33	108	0
34	108	0
35	108	0
36	108	1
37	108	5
38	108	0
39	108	0
40	108	1
41	108	0
42	108	0
43	108	0
44	108	0
45	108	0
46	108	1
47	108	0
48	108	3
49	108	0
50	108	1
51	108	0
52	108	0
53	108	0
54	108	0
55	108	8
56	108	0
57	108	0
58	108	0
59	108	0
60	108	0
61	108	0
62	108	0
63	108	0
64	108	1
65	108	0
66	108	0
67	108	0
68	108	0
69	108	0
70	108	0
71	108	0
72	108	0
73	108	0
74	108	0
75	108	3
76	108	0
77	108	4
78	108	0
79	108	0
80	108	0
81	108	0
82	108	4
83	108	1
84	108	0
85	108	0
86	108	0
87	108	18
88	108	0
89	108	0
90	108	0
91	108	0
92	108	0
93	108	0
94	108	2
95	108	1
96	108	0
97	108	1
98	108	0
99	108	0
100	108	0
101	108	0
102	108	0
103	108	0
104	108	0
105	108	0
106	108	0
107	108	0
108	108	432
109	108	0
110	108	1
111	108	0
112	108	0
113	108	0
114	108	0
115	108	0
116	108	0
117	108	4
118	108	5
119	108	0
120	108	1
0	109	0
1	109	0
2	109	0
3	109	0
4	109	0
5	109	0
6	109	0
7	109	0
8	109	0
9	109	0
10	109	0
11	109	0
12	109	0
13	109	0
14	109	0
15	109	0
16	109	0
17	109	0
18	109	0
19	109	0
20	109	0
21	109	0
22	109	0
23	109	0
24	109	0
25	109	0
26	109	0
27	109	0
28	109	0
29	109	0
30	109	0
31	109	0
32	109	0
33	109	0
34	109	0
35	109	0
36	109	0
37	109	0
38	109	0
39	109	0
40	109	0
41	109	0
42	109	0
43	109	0
44	109	0
45	109	0
46	109	0
47	109	0
48	109	0
49	109	0
50	109	0
51	109	0
52	109	0
53	109	0
54	109	0
55	109	0
56	109	0
57	109	0
58	109	0
59	109	0
60	109	2
61	109	0
62	109	0
63	109	0
64	109	0
65	109	1
66	109	0
67	109	0
68	109	0
69	109	0
70	109	0
71	109	0
72	109	0
73	109	0
74	109	0
75	109	0
76	109	0
77	109	0
78	109	0
79	109	0
80	109	0
81	109	0
82	109	0
83	109	0
84	109	0
85	109	0
86	109	0
87	109	0
88	109	0
89	109	0
90	109	0
91	109	0
92	109	0
93	109	0
94	109	0
95	109	0
96	109	0
97	109	0
98	109	0
99	109	0
100	109	0
101	109	0
102	109	0
103	109	0
104	109	0
105	109	0
106	109	0
107	109	0
108	109	0
109	109	66
110	109	0
111	109	0
112	109	0
113	109	0
114	109	0
115	109	0
116	109	0
117	109	2
118	109	0
119	109	0
120	109	0
0	110	0
1	110	0
2	110	0
3	110	0
4	110	0
5	110	0
6	110	0
7	110	0
8	110	0
9	110	0
10	110	0
11	110	0
12	110	0
13	110	0
14	110	0
15	110	0
16	110	0
17	110	0
18	110	0
19	110	0
20	110	0
21	110	0
22	110	0
23	110	0
24	110	0
25	110	0
26	110	0
27	110	0
28	110	0
29	110	0
30	110	0
31	110	0
32	110	0
33	110	0
34	110	0
35	110	0
36	110	0
37	110	0
38	110	0
39	110	0
40	110	0
41	110	0
42	110	0
43	110	0
44	110	0
45	110	0
46	110	0
47	110	0
48	110	0
49	110	0
50	110	0
51	110	0
52	110	0
53	110	0
54	110	0
55	110	0
56	110	0
57	110	0
58	110	0
59	110	0
60	110	0
61	110	0
62	110	0
63	110	0
64	110	0
65	110	0
66	110	0
67	110	0
68	110	0
69	110	0
70	110	0
71	110	0
72	110	0
73	110	0
74	110	0
75	110	0
76	110	0
77	110	0
78	110	0
79	110	0
80	110	0
81	110	0
82	110	0
83	110	0
84	110	0
85	110	0
86	110	0
87	110	0
88	110	0
89	110	0
90	110	0
91	110	0
92	110	0
93	110	0
94	110	0
95	110	0
96	110	0
97	110	0
98	110	0
99	110	0
100	110	0
101	110	0
102	110	0
103	110	0
104	110	0
105	110	0
106	110	0
107	110	0
108	110	0
109	110	0
110	110	464
111	110	0
112	110	0
113	110	0
114	110	0
115	110	0
116	110	0
117	110	0
118	110	0
119	110	0
120	110	0
0	111	1
1	111	0
2	111	0
3	111	0
4	111	0
5	111	0
6	111	0
7	111	0
8	111	0
9	111	0
10	111	0
11	111	0
12	111	0
13	111	0
14	111	0
15	111	0
16	111	0
17	111	0
18	111	0
19	111	0
20	111	0
21	111	0
22	111	8
23	111	0
24	111	0
25	111	0
26	111	0
27	111	0
28	111	0
29	111	0
30	111	0
31	111	0
32	111	0
33	111	0
34	111	0
35	111	0
36	111	0
37	111	0
38	111	0
39	111	0
40	111	0
41	111	0
42	111	0
43	111	0
44	111	0
45	111	0
46	111	0
47	111	0
48	111	0
49	111	0
50	111	0
51	111	0
52	111	0
53	111	0
54	111	0
55	111	0
56	111	0
57	111	0
58	111	0
59	111	0
60	111	0
61	111	0
62	111	0
63	111	0
64	111	0
65	111	0
66	111	0
67	111	0
68	111	0
69	111	0
70	111	0
71	111	0
72	111	0
73	111	0
74	111	0
75	111	0
76	111	0
77	111	0
78	111	0
79	111	0
80	111	0
81	111	0
82	111	0
83	111	0
84	111	0
85	111	0
86	111	0
87	111	0
88	111	0
89	111	0
90	111	0
91	111	0
92	111	0
93	111	0
94	111	0
95	111	0
96	111	0
97	111	0
98	111	0
99	111	0
100	111	0
101	111	0
102	111	0
103	111	0
104	111	0
105	111	0
106	111	0
107	111	0
108	111	0
109	111	0
110	111	0
111	111	15
112	111	0
113	111	0
114	111	0
115	111	0
116	111	0
117	111	0
118	111	0
119	111	0
120	111	0
0	112	0
1	112	0
2	112	0
3	112	0
4	112	0
5	112	0
6	112	0
7	112	0
8	112	0
9	112	0
10	112	0
11	112	0
12	112	0
13	112	0
14	112	0
15	112	0
16	112	0
17	112	1
18	112	0
19	112	0
20	112	0
21	112	0
22	112	0
23	112	0
24	112	0
25	112	0
26	112	0
27	112	0
28	112	0
29	112	0
30	112	0
31	112	0
32	112	0
33	112	0
34	112	0
35	112	0
36	112	2
37	112	0
38	112	0
39	112	0
40	112	0
41	112	1
42	112	0
43	112	0
44	112	0
45	112	0
46	112	0
47	112	0
48	112	0
49	112	0
50	112	0
51	112	0
52	112	0
53	112	0
54	112	0
55	112	1
56	112	0
57	112	0
58	112	0
59	112	0
60	112	0
61	112	0
62	112	0
63	112	0
64	112	0
65	112	0
66	112	1
67	112	0
68	112	0
69	112	0
70	112	0
71	112	0
72	112	0
73	112	0
74	112	0
75	112	0
76	112	0
77	112	0
78	112	0
79	112	0
80	112	0
81	112	0
82	112	0
83	112	0
84	112	0
85	112	0
86	112	0
87	112	0
88	112	4
89	112	0
90	112	0
91	112	0
92	112	0
93	112	0
94	112	0
95	112	0
96	112	0
97	112	0
98	112	0
99	112	0
100	112	0
101	112	0
102	112	0
103	112	0
104	112	0
105	112	0
106	112	0
107	112	0
108	112	0
109	112	0
110	112	0
111	112	0
112	112	529
113	112	0
114	112	0
115	112	0
116	112	0
117	112	0
118	112	0
119	112	0
120	112	0
0	113	0
1	113	0
2	113	0
3	113	0
4	113	0
5	113	0
6	113	0
7	113	0
8	113	0
9	113	0
10	113	0
11	113	0
12	113	0
13	113	0
14	113	0
15	113	0
16	113	0
17	113	0
18	113	0
19	113	0
20	113	0
21	113	0
22	113	0
23	113	0
24	113	0
25	113	0
26	113	0
27	113	0
28	113	0
29	113	0
30	113	0
31	113	0
32	113	0
33	113	0
34	113	0
35	113	0
36	113	0
37	113	0
38	113	0
39	113	0
40	113	0
41	113	0
42	113	0
43	113	0
44	113	0
45	113	0
46	113	0
47	113	0
48	113	0
49	113	0
50	113	0
51	113	0
52	113	0
53	113	0
54	113	0
55	113	0
56	113	0
57	113	0
58	113	0
59	113	9
60	113	0
61	113	0
62	113	0
63	113	0
64	113	0
65	113	0
66	113	0
67	113	0
68	113	0
69	113	0
70	113	0
71	113	0
72	113	0
73	113	0
74	113	0
75	113	0
76	113	0
77	113	0
78	113	0
79	113	0
80	113	0
81	113	0
82	113	0
83	113	0
84	113	0
85	113	0
86	113	0
87	113	0
88	113	0
89	113	0
90	113	0
91	113	0
92	113	0
93	113	0
94	113	0
95	113	0
96	113	0
97	113	0
98	113	0
99	113	0
100	113	0
101	113	0
102	113	0
103	113	0
104	113	0
105	113	0
106	113	0
107	113	0
108	113	0
109	113	0
110	113	0
111	113	0
112	113	0
113	113	191
114	113	0
115	113	0
116	113	0
117	113	0
118	113	0
119	113	0
120	113	0
0	114	0
1	114	0
2	114	0
3	114	0
4	114	0
5	114	0
6	114	0
7	114	0
8	114	0
9	114	0
10	114	0
11	114	0
12	114	0
13	114	0
14	114	0
15	114	1
16	114	0
17	114	0
18	114	0
19	114	0
20	114	0
21	114	0
22	114	0
23	114	0
24	114	0
25	114	0
26	114	0
27	114	0
28	114	0
29	114	0
30	114	0
31	114	0
32	114	0
33	114	0
34	114	0
35	114	0
36	114	0
37	114	0
38	114	0
39	114	0
40	114	0
41	114	0
42	114	0
43	114	0
44	114	0
45	114	0
46	114	0
47	114	0
48	114	0
49	114	0
50	114	0
51	114	0
52	114	0
53	114	0
54	114	0
55	114	1
56	114	0
57	114	0
58	114	0
59	114	0
60	114	1
61	114	0
62	114	0
63	114	0
64	114	0
65	114	0
66	114	0
67	114	0
68	114	0
69	114	0
70	114	0
71	114	0
72	114	0
73	114	0
74	114	0
75	114	0
76	114	0
77	114	0
78	114	0
79	114	0
80	114	0
81	114	0
82	114	0
83	114	0
84	114	0
85	114	0
86	114	0
87	114	0
88	114	1
89	114	0
90	114	0
91	114	0
92	114	0
93	114	0
94	114	0
95	114	0
96	114	0
97	114	0
98	114	0
99	114	0
100	114	0
101	114	0
102	114	0
103	114	0
104	114	0
105	114	0
106	114	0
107	114	0
108	114	0
109	114	0
110	114	0
111	114	0
112	114	0
113	114	0
114	114	13
115	114	0
116	114	0
117	114	0
118	114	0
119	114	0
120	114	0
0	115	0
1	115	0
2	115	0
3	115	0
4	115	0
5	115	0
6	115	0
7	115	0
8	115	0
9	115	0
10	115	0
11	115	0
12	115	0
13	115	0
14	115	0
15	115	0
16	115	0
17	115	2
18	115	0
19	115	0
20	115	0
21	115	0
22	115	0
23	115	0
24	115	0
25	115	0
26	115	0
27	115	0
28	115	0
29	115	0
30	115	0
31	115	0
32	115	0
33	115	0
34	115	0
35	115	0
36	115	0
37	115	0
38	115	0
39	115	0
40	115	0
41	115	0
42	115	0
43	115	0
44	115	0
45	115	0
46	115	0
47	115	0
48	115	0
49	115	0
50	115	0
51	115	0
52	115	0
53	115	0
54	115	0
55	115	1
56	115	0
57	115	0
58	115	0
59	115	0
60	115	0
61	115	0
62	115	0
63	115	0
64	115	0
65	115	0
66	115	0
67	115	0
68	115	0
69	115	0
70	115	0
71	115	0
72	115	0
73	115	0
74	115	0
75	115	1
76	115	0
77	115	0
78	115	1
79	115	0
80	115	0
81	115	0
82	115	0
83	115	0
84	115	0
85	115	0
86	115	1
87	115	0
88	115	0
89	115	0
90	115	0
91	115	0
92	115	0
93	115	0
94	115	0
95	115	2
96	115	0
97	115	0
98	115	0
99	115	0
100	115	0
101	115	0
102	115	0
103	115	0
104	115	0
105	115	0
106	115	0
107	115	0
108	115	1
109	115	0
110	115	1
111	115	0
112	115	1
113	115	0
114	115	0
115	115	171
116	115	0
117	115	1
118	115	0
119	115	0
120	115	2
0	116	1
1	116	0
2	116	1
3	116	4
4	116	0
5	116	0
6	116	1
7	116	0
8	116	0
9	116	0
10	116	0
11	116	0
12	116	0
13	116	1
14	116	0
15	116	0
16	116	0
17	116	0
18	116	1
19	116	0
20	116	0
21	116	0
22	116	0
23	116	0
24	116	0
25	116	0
26	116	0
27	116	0
28	116	0
29	116	0
30	116	0
31	116	0
32	116	0
33	116	1
34	116	0
35	116	0
36	116	3
37	116	0
38	116	0
39	116	0
40	116	0
41	116	4
42	116	0
43	116	0
44	116	0
45	116	0
46	116	0
47	116	0
48	116	0
49	116	0
50	116	0
51	116	0
52	116	0
53	116	0
54	116	0
55	116	1
56	116	0
57	116	0
58	116	0
59	116	0
60	116	2
61	116	0
62	116	0
63	116	0
64	116	0
65	116	1
66	116	0
67	116	0
68	116	0
69	116	0
70	116	0
71	116	0
72	116	0
73	116	0
74	116	0
75	116	1
76	116	0
77	116	0
78	116	1
79	116	0
80	116	0
81	116	0
82	116	0
83	116	0
84	116	0
85	116	0
86	116	0
87	116	0
88	116	2
89	116	0
90	116	0
91	116	0
92	116	0
93	116	0
94	116	0
95	116	0
96	116	0
97	116	0
98	116	0
99	116	0
100	116	0
101	116	0
102	116	0
103	116	0
104	116	0
105	116	0
106	116	3
107	116	0
108	116	0
109	116	0
110	116	0
111	116	0
112	116	0
113	116	0
114	116	0
115	116	0
116	116	149
117	116	4
118	116	0
119	116	0
120	116	0
0	117	1
1	117	0
2	117	9
3	117	0
4	117	0
5	117	0
6	117	2
7	117	0
8	117	0
9	117	0
10	117	0
11	117	0
12	117	0
13	117	0
14	117	1
15	117	0
16	117	0
17	117	1
18	117	2
19	117	0
20	117	0
21	117	0
22	117	0
23	117	0
24	117	0
25	117	0
26	117	1
27	117	0
28	117	0
29	117	0
30	117	0
31	117	0
32	117	0
33	117	1
34	117	0
35	117	0
36	117	18
37	117	8
38	117	0
39	117	1
40	117	0
41	117	4
42	117	0
43	117	0
44	117	0
45	117	0
46	117	0
47	117	0
48	117	0
49	117	0
50	117	0
51	117	0
52	117	0
53	117	0
54	117	0
55	117	8
56	117	0
57	117	0
58	117	0
59	117	0
60	117	0
61	117	0
62	117	0
63	117	0
64	117	0
65	117	0
66	117	0
67	117	0
68	117	1
69	117	0
70	117	0
71	117	0
72	117	0
73	117	0
74	117	0
75	117	0
76	117	1
77	117	0
78	117	0
79	117	0
80	117	2
81	117	0
82	117	0
83	117	0
84	117	0
85	117	0
86	117	1
87	117	4
88	117	1
89	117	0
90	117	0
91	117	0
92	117	0
93	117	2
94	117	2
95	117	0
96	117	0
97	117	0
98	117	0
99	117	0
100	117	0
101	117	0
102	117	0
103	117	0
104	117	0
105	117	1
106	117	8
107	117	0
108	117	4
109	117	0
110	117	0
111	117	0
112	117	0
113	117	0
114	117	0
115	117	1
116	117	146
117	117	1700
118	117	1
119	117	0
120	117	3
0	118	0
1	118	0
2	118	1
3	118	0
4	118	0
5	118	0
6	118	0
7	118	0
8	118	0
9	118	0
10	118	0
11	118	0
12	118	0
13	118	0
14	118	0
15	118	0
16	118	0
17	118	0
18	118	0
19	118	0
20	118	0
21	118	0
22	118	0
23	118	0
24	118	0
25	118	0
26	118	0
27	118	0
28	118	0
29	118	0
30	118	0
31	118	0
32	118	8
33	118	0
34	118	0
35	118	0
36	118	0
37	118	53
38	118	0
39	118	0
40	118	0
41	118	0
42	118	0
43	118	0
44	118	0
45	118	0
46	118	4
47	118	0
48	118	0
49	118	0
50	118	1
51	118	0
52	118	0
53	118	0
54	118	0
55	118	1
56	118	0
57	118	0
58	118	0
59	118	0
60	118	0
61	118	0
62	118	7
63	118	0
64	118	0
65	118	0
66	118	7
67	118	0
68	118	0
69	118	0
70	118	0
71	118	0
72	118	0
73	118	0
74	118	0
75	118	0
76	118	0
77	118	2
78	118	0
79	118	0
80	118	0
81	118	0
82	118	0
83	118	14
84	118	0
85	118	0
86	118	0
87	118	0
88	118	3
89	118	0
90	118	0
91	118	2
92	118	0
93	118	0
94	118	0
95	118	3
96	118	0
97	118	0
98	118	0
99	118	0
100	118	0
101	118	0
102	118	0
103	118	0
104	118	0
105	118	0
106	118	0
107	118	0
108	118	0
109	118	0
110	118	0
111	118	0
112	118	0
113	118	0
114	118	0
115	118	0
116	118	0
117	118	0
118	118	622
119	118	0
120	118	5
0	119	0
1	119	0
2	119	0
3	119	0
4	119	0
5	119	0
6	119	0
7	119	0
8	119	0
9	119	0
10	119	0
11	119	0
12	119	0
13	119	0
14	119	0
15	119	0
16	119	0
17	119	0
18	119	0
19	119	0
20	119	0
21	119	0
22	119	0
23	119	0
24	119	0
25	119	0
26	119	0
27	119	0
28	119	0
29	119	0
30	119	0
31	119	0
32	119	0
33	119	0
34	119	0
35	119	0
36	119	0
37	119	0
38	119	0
39	119	0
40	119	0
41	119	0
42	119	0
43	119	0
44	119	0
45	119	0
46	119	0
47	119	0
48	119	0
49	119	0
50	119	0
51	119	0
52	119	0
53	119	0
54	119	0
55	119	0
56	119	0
57	119	0
58	119	0
59	119	0
60	119	0
61	119	0
62	119	0
63	119	0
64	119	0
65	119	0
66	119	0
67	119	0
68	119	0
69	119	0
70	119	0
71	119	0
72	119	0
73	119	0
74	119	0
75	119	0
76	119	0
77	119	0
78	119	0
79	119	0
80	119	0
81	119	0
82	119	0
83	119	0
84	119	0
85	119	0
86	119	0
87	119	0
88	119	0
89	119	0
90	119	0
91	119	0
92	119	0
93	119	0
94	119	0
95	119	0
96	119	0
97	119	0
98	119	0
99	119	0
100	119	0
101	119	0
102	119	0
103	119	0
104	119	0
105	119	0
106	119	0
107	119	0
108	119	0
109	119	0
110	119	0
111	119	0
112	119	0
113	119	0
114	119	0
115	119	0
116	119	0
117	119	0
118	119	0
119	119	0
120	119	0
0	120	4
1	120	0
2	120	0
3	120	0
4	120	0
5	120	0
6	120	3
7	120	4
8	120	0
9	120	3
10	120	0
11	120	0
12	120	2
13	120	0
14	120	3
15	120	0
16	120	0
17	120	0
18	120	0
19	120	0
20	120	3
21	120	0
22	120	0
23	120	0
24	120	1
25	120	0
26	120	3
27	120	0
28	120	20
29	120	0
30	120	0
31	120	0
32	120	0
33	120	13
34	120	0
35	120	0
36	120	13
37	120	0
38	120	1
39	120	2
40	120	0
41	120	15
42	120	0
43	120	0
44	120	0
45	120	0
46	120	0
47	120	0
48	120	0
49	120	0
50	120	0
51	120	1
52	120	0
53	120	0
54	120	0
55	120	5
56	120	0
57	120	0
58	120	7
59	120	19
60	120	0
61	120	0
62	120	0
63	120	0
64	120	0
65	120	1
66	120	3
67	120	0
68	120	4
69	120	0
70	120	0
71	120	0
72	120	0
73	120	1
74	120	0
75	120	0
76	120	1
77	120	0
78	120	0
79	120	0
80	120	1
81	120	0
82	120	0
83	120	0
84	120	0
85	120	0
86	120	0
87	120	0
88	120	20
89	120	0
90	120	0
91	120	0
92	120	0
93	120	0
94	120	2
95	120	1
96	120	0
97	120	0
98	120	0
99	120	0
100	120	4
101	120	0
102	120	0
103	120	1
104	120	0
105	120	0
106	120	0
107	120	0
108	120	0
109	120	0
110	120	0
111	120	0
112	120	0
113	120	0
114	120	0
115	120	0
116	120	1
117	120	9
118	120	0
119	120	0
120	120	144


==> figs/fnr_amal.csv <==
i,fnr,fnr_std
1,0.267457,0.108336
2,0.443678,0.35148
3,0.226318,0.0824743
4,0.184,0

==> figs/fnr_rf.csv <==
i,fnr,fnr_std
1,0.0516403,0.00397593
2,0.0501876,0.00580956
3,0.0478489,0.00376238
4,0.0458002,0.0015

==> figs/fnr_rfWithoutW.csv <==
i,fnr,fnr_std
1,0.0775229,0.00450873
2,0.0755433,0.00556199
3,0.0769708,0.00125072
4,0.0680689,0

==> figs/fnr_rieck.csv <==
i,fnr,fnr_std
1,0.082,0.00742476
2,0.078,0.00659042
3,0.078,0.00649867
4,0.066,0

==> figs/fpr_amal.csv <==
i,fpr,fpr_std
1,0.342,0.323325
2,0.444,0.35148
3,0.251459,0.247311
4,0.192,0


==> figs/fpr_rf.csv <==
i,fpr,fpr_std
1,0.103886,0.00397593
2,0.0877364,0.00791064
3,0.081422,0.00586167
4,0.0672429,0.0021

==> figs/fpr_rfWithoutW.csv <==
i,fpr,fpr_std
1,0.101181,0.0082794
2,0.0868318,0.00696239
3,0.0782785,0.00635363
4,0.0679374,0

==> figs/fpr_rieck.csv <==
i,fpr,fpr_std
1,0.117,0.0135917
2,0.101,0.00924541
3,0.096,0.00734685
4,0.081,0

==> figs/prior_K.csv <==
K,accuracy
1,0.774
2,0.840
3,0.848
4,0.857
5,0.859
6,0.858
7,0.859
8,0.866
9,0.871


==> figs/prior_alpha0.csv <==
alpha0,accuracy
1e-4,0.500
1e-3,0.851
1e-2,0.852
1e-1,0.860
1,0.852
10,0.852


==> figs/prior_xiEta.csv <==
xi,eta,accuracy
0.0001,0.0001,0.8900978267922857
0.0001,0.001,0.8840546468812782
0.0001,0.01,0.8897249929825449
0.0001,0.1,0.8936476864789674
0.0001,1.0,0.9056702719659876
0.0001,10.0,0.8874689327196279

0.001,0.0001,0.8886082566755386
0.001,0.001,0.8953724403369797
0.001,0.01,0.8905364231685123
0.001,0.1,0.8966263151363273
0.001,1.0,0.9059275347038365
0.001,10.0,0.8899224784578044

0.01,0.0001,0.8884952714546689
0.01,0.001,0.8873328613900192
0.01,0.01,0.8920391050341161
0.01,0.1,0.8899372884534522
0.01,1.0,0.8932267339266659
0.01,10.0,0.8843791810807847

0.1,0.0001,0.8767943580151454
0.1,0.001,0.8787788639450153
0.1,0.01,0.8760635756723667
0.1,0.1,0.8786158597953982
0.1,1.0,0.8739978953062169
0.1,10.0,0.8694522467176161

1.0,0.0001,0.6803575036034715
1.0,0.001,0.69609580229517
1.0,0.01,0.6974194901651444
1.0,0.1,0.685900325680758
1.0,1.0,0.6920974165332404
1.0,10.0,0.6704362952292026

10.0,0.0001,0.49685488350732576
10.0,0.001,0.49685488350732576
10.0,0.01,0.49685488350732576
10.0,0.1,0.49685488350732576
10.0,1.0,0.49685488350732576
10.0,10.0,0.4970301683451874


==> figs/prior_xiEta_old.csv <==
xi,eta,fpRate,tpRate,fnRate,tnRate,accuracy
0.00001,0.00001,0.115970,0.909000,0.091000,0.884030,0.896515
0.00001,0.00010,0.143340,0.903180,0.096820,0.856660,0.879920
0.00001,0.00100,0.179950,0.903610,0.096390,0.820050,0.861830
0.00001,0.01000,0.200890,0.906820,0.093180,0.799110,0.852965
0.00001,0.10000,0.192140,0.904010,0.095990,0.807860,0.855935
0.00001,1.00000,0.162200,0.896450,0.103550,0.837800,0.867125
0.00001,10.00000,0.138460,0.895550,0.104450,0.861540,0.878545

0.00010,0.00001,0.115410,0.903360,0.096640,0.884590,0.893975
0.00010,0.00010,0.105240,0.899760,0.100240,0.894760,0.897260
0.00010,0.00100,0.137360,0.896250,0.103750,0.862640,0.879445
0.00010,0.01000,0.170500,0.899140,0.100860,0.829500,0.864320
0.00010,0.10000,0.193550,0.898560,0.101440,0.806450,0.852505
0.00010,1.00000,0.157210,0.889980,0.110020,0.842790,0.866385
0.00010,10.00000,0.145420,0.891250,0.108750,0.854580,0.872915

0.00100,0.00001,0.106600,0.898890,0.101110,0.893400,0.896145
0.00100,0.00010,0.094720,0.896780,0.103220,0.905280,0.901030
0.00100,0.00100,0.091840,0.892570,0.107430,0.908160,0.900365
0.00100,0.01000,0.123470,0.889740,0.110260,0.876530,0.883135
0.00100,0.10000,0.147880,0.891720,0.108280,0.852120,0.871920
0.00100,1.00000,0.148650,0.881890,0.118110,0.851350,0.866620
0.00100,10.00000,0.136940,0.880790,0.119210,0.863060,0.871925

0.01000,0.00001,0.108980,0.893930,0.106070,0.891020,0.892475
0.01000,0.00010,0.109770,0.897040,0.102960,0.890230,0.893635
0.01000,0.00100,0.100140,0.895770,0.104230,0.899860,0.897815
0.01000,0.01000,0.097540,0.890880,0.109120,0.902460,0.896670
0.01000,0.10000,0.106410,0.889470,0.110530,0.893590,0.891530
0.01000,1.00000,0.135620,0.897430,0.102570,0.864380,0.880905
0.01000,10.00000,0.174800,0.908950,0.091050,0.825200,0.867075

0.10000,0.00001,0.294300,0.933690,0.066310,0.705700,0.819695
0.10000,0.00010,0.263610,0.933220,0.066780,0.736390,0.834805
0.10000,0.00100,0.263810,0.931200,0.068800,0.736190,0.833695
0.10000,0.01000,0.269280,0.930190,0.069810,0.730720,0.830455
0.10000,0.10000,0.278010,0.934830,0.065170,0.721990,0.828410
0.10000,1.00000,0.252420,0.927350,0.072650,0.747580,0.837465
0.10000,10.00000,0.238790,0.922180,0.077820,0.761210,0.841695

1.00000,0.00001,0.853910,0.985260,0.014740,0.146090,0.565675
1.00000,0.00010,0.848680,0.984730,0.015270,0.151320,0.568025
1.00000,0.00100,0.852200,0.985730,0.014270,0.147800,0.566765
1.00000,0.01000,0.847400,0.985440,0.014560,0.152600,0.569020
1.00000,0.10000,0.846430,0.986030,0.013970,0.153570,0.569800
1.00000,1.00000,0.834100,0.985890,0.014110,0.165900,0.575895
1.00000,10.00000,0.753120,0.987340,0.012660,0.246880,0.617110

10.00000,0.00001,0.981830,0.997510,0.002490,0.018170,0.507840
10.00000,0.00010,0.981990,0.997650,0.002350,0.018010,0.507830
10.00000,0.00100,0.981990,0.997810,0.002190,0.018010,0.507910
10.00000,0.01000,0.981520,0.997930,0.002070,0.018480,0.508205
10.00000,0.10000,0.981830,0.997650,0.002350,0.018170,0.507910
10.00000,1.00000,0.982140,0.997830,0.002170,0.017860,0.507845
10.00000,10.00000,0.981520,0.997510,0.002490,0.018480,0.507995


==> figs/prioritization_cumnum.csv <==
i;steps;cumnumScore;cumnumSize;cumnumRandom
1;5;2186;2186;36
2;10;2730;2880;1313
3;15;3261;3381;1352
4;20;3580;3778;1468
5;25;3698;4109;1515
6;30;3950;4396;1551
7;35;4162;4641;1587
8;40;4366;4864;1619
9;45;4628;5064;1626
10;50;4870;5242;1632
11;75;5592;5939;1796
12;100;6225;6430;1903
13;125;6490;6826;2360
14;150;6798;7142;2432
15;175;7079;7391;2620
16;200;7276;7589;2817
17;250;7584;7891;3109
18;300;7925;8098;3602
19;350;8080;8239;3940
20;400;8143;8339;4228
21;500;8295;8456;5283

==> figs/prioritization_purity.csv <==
i;steps;purityScore;puritySize;purityRandom
1;5;0.67458;0.67458;0.485714
2;10;0.734555;0.734345;0.665396
3;15;0.786417;0.81623;0.533113
4;20;0.839813;0.82544;0.545989
5;25;0.849184;0.842309;0.599648
6;30;0.862013;0.830238;0.581901
7;35;0.874308;0.790917;0.565252
8;40;0.888933;0.799397;0.557095
9;45;0.866464;0.789206;0.53964
10;50;0.878422;0.781661;0.535676
11;75;0.854973;0.805003;0.540243
12;100;0.846658;0.791018;0.516016
13;125;0.848603;0.788513;0.526141
14;150;0.851291;0.796776;0.482068
15;175;0.842162;0.784308;0.495441
16;200;0.843124;0.778422;0.515261
17;250;0.841106;0.78969;0.506396
18;300;0.821036;0.779242;0.491103
19;350;0.821708;0.782207;0.490717
20;400;0.840995;0.779431;0.488593
21;500;0.866012;0.812545;0.507707
